Mathematical modeling and numerical multigoal-oriented a posteriori error control and adaptivity for a stationary, nonlinear, coupled flow temperature model with temperature dependent density

In this work, we develop adaptive schemes using goal-oriented error control for a highly nonlinear flow temperature model with temperature dependent density. The dual-weighted residual method for computing error indicators to steer mesh refinement and solver control is employed. The error indicators are used to employ adaptive algorithms, which are substantiated with several numerical tests. Therein, error reductions and effectivity indices are consulted to establish the robustness and efficiency of our framework.

==> Compdata/Circle/Boussinesq/BossiData.csv <==
Sign0Correct,weights0,strJu0,J0u,strJuh0,J0uh,strJu2h0,J0uh2$,saturation0,absoulteError0,relativeError0,enrichedabsoulteError0,enrichedrelativeError0,bh0sign,bh0,Sign1Correct,weights1,strJu1,J1u,strJuh1,J1uh,strJu2h1,J1uh2$,saturation1,absoulteError1,relativeError1,enrichedabsoulteError1,enrichedrelativeError1,bh1sign,bh1,Sign2Correct,weights2,strJu2,J2u,strJuh2,J2uh,strJu2h2,J2uh2$,saturation2,absoulteError2,relativeError2,enrichedabsoulteError2,enrichedrelativeError2,bh2sign,bh2,Sign3Correct,weights3,strJu3,J3u,strJuh3,J3uh,strJu2h3,J3uh2$,saturation3,absoulteError3,relativeError3,enrichedabsoulteError3,enrichedrelativeError3,bh3sign,bh3,Sign4Correct,weights4,strJu4,J4u,strJuh4,J4uh,strJu2h4,J4uh2$,saturation4,absoulteError4,relativeError4,enrichedabsoulteError4,enrichedrelativeError4,bh4sign,bh4,Sign5Correct,weights5,strJu5,J5u,strJuh5,J5uh,strJu2h5,J5uh2$,saturation5,absoulteError5,relativeError5,enrichedabsoulteError5,enrichedrelativeError5,bh5sign,bh5,"Combined Error absolut","Combined Error relativ","Factor Combined Error",l2NormAuh2,Interpolationpartu,Interpolationpartz,Interpolationpart,strJuh,Juh,Juh2,Juh2-Juh,estimatedErrorRemainder,ErrorTotalEstimation,RelErrorInErrorTotalEstimation,AbsErrorInErrorTotalEstimation,Ju,IeffRL,Iefftilde,enrichedsolvesu,enrichedsolvesz,interpolationconstant,MarkedCells,number_of_marked_cells,percentage_of_marked_cells,h_min,h_max,h_maxdh_min,Refinementstep,Cells,Cellsadjoint,DOFS_primal,DOFS_primal_comp0,DOFS_primal_comp1,DOFS_primal_comp2,DOFS_primal_comp3,DOFS_adjoint,DOFS_adjoint_comp0,DOFS_adjoint_comp1,DOFS_adjoint_comp2,DOFS_adjoint_comp3,Newton_Steps,number_of_primal_solves,number_of_adjoint_solves,MeanLinearSolverIterations,MaxLinearIterations,MeanLinearSolverIterations_primal,MaxLinearIterations_primal,MeanLinearSolverIterations_adjoint,MaxLinearIterations_adjoint,GMRES_iter_of_adjoint_large,Mean_line_searches,Number_of_line_searches,refinementstrategy,Exact_Error,strIeff,Ieff,Ieff_primal,Ieff_adjoint,Estimated_Error,Estimated_Error_primal,Estimated_Error_adjoint,Estimated_Error_remainder,saturation,FactorReduction0,FactorReduction1,FactorReduction2,FactorReduction3,FactorReduction4,FactorReduction5,"Estimated Combined Error","Factor Estimated Combined Error"
1,-12.1166429524982,J0(u)=,-0.167866876255488,J0(uh)=,-0.0825311106319114,J0(uh2)=,-0.138112280566828,1,0.0853357656235769,0.508353807058984,0.0297545956886606,0.563934976993901,0.348676729753742,0.348676729753742,1,2.1275206379149,J1(u)=,0.482408469319504,J1(uh)=,0.470030693088864,J1(uh2)=,0.479244862093289,1,0.0123777762306399,0.0256582896401058,0.00316360722621506,0.0164441206356809,0.255587689360863,0.255587689360863,1,4.39096759813668,J2(u)=,0.260897219414962,J(uh2)=,0.227740236667734,J2(uh2)=,0.248750639886185,1,0.0331569827472275,0.127088294852582,0.0121465795287766,0.106077891634131,0.366335490215625,0.366335490215625,1,-0.0201420595394671,J3(u)=,-73.2536832794131,J3(uh)=,-49.6473559737307,J3(uh2)=,-68.3833632859336,1,23.6063273056824,0.322254475800763,4.87031999347954,19.0582617880036,0.206314177144667,0.206314177144667,0,-0.00284983680509678,J4(u)=,353.919688257723,J4(uh)=,350.897285841615,J4(uh2)=,350.876995526683,0,3.02240241610758,0.00853979735059747,3.04269273103944,0.0288301122824533,1.00671330687923,1.00671330687923,1,0.00106333399414029,J5(u)=,-844.882273289825,J5(uh)=,-940.438287039348,J5(uh2)=,-843.460091923847,1,95.5560137495225,0.113099797179368,1.42218136597819,97.0912949126801,-0.0148832219990476,0.0148832219990476,1.77438286863455,0.470112050205566,1,6.31169780781411e-22,2.01137425869698e-10,-0.218280628413358,-0.21828062821222,J(uh)=,2,3.26587633591491,1.26587633591491,0.00739094286607232,0.438453108748527,0.653636697117308,0.827423227166379,3.77438286863455,0.247101748162126,0.370119520747022,0,0,-1.0e+100,14,14,10.4477611940299,0.00363989777421429,0.141940784334927,38.9958161299095,0,134,134,1680,669,669,171,171,6276,2469,2469,669,669,19,20,1,0,0,0,0,0,0,0,4.63157894736842,88,3,1.77438286863455,Ieff/Ieffp/Ieffa=,0.242936388481825,0.153346107581057,0.639218884544706,0.431062165890098,0.272094706263619,1.13421903804382,0.00739094286607232,0,"","","","","","","",""
1,-10.9420675477193,J0(u)=,-0.167866876255488,J0(uh)=,-0.0913904063961324,J0(uh2)=,-0.155288019787989,1,0.0764764698593559,0.455578084046558,0.012578856467499,0.519475697438415,0.164480087674446,0.164480087674446,1,2.10808567700828,J1(u)=,0.482408469319504,J1(uh)=,0.474364021778833,J1(uh2)=,0.479100826793416,1,0.00804444754067085,0.0166755935110727,0.00330764252608767,0.0119387884964896,0.4111708739929,0.4111708739929,1,4.28497791459609,J2(u)=,0.260897219414962,J(uh2)=,0.233373431539439,J2(uh2)=,0.25365197132381,1,0.0275237878755227,0.105496670057436,0.00724524809115218,0.0852181302730655,0.263235864333756,0.263235864333756,1,-0.0193839277096306,J3(u)=,-73.2536832794131,J3(uh)=,-51.5891317270631,J3(uh2)=,-69.6267043967215,1,21.66455155235,0.29574692469339,3.62697888269165,18.3333195943518,0.1674153685539,0.1674153685539,1,0.00285911689564052,J4(u)=,353.919688257723,J4(uh)=,349.758347245181,J4(uh2)=,350.865637848177,1,4.16134101254153,0.0117578681000399,3.05405040954565,1.09553273489583,0.733910150680105,0.733910150680105,1,0.00106357380057352,J5(u)=,-844.882273289825,J5(uh)=,-940.226244253814,J5(uh2)=,-843.474073344906,1,95.343970963989,0.112848824005664,1.40819994491869,96.8650197329134,-0.0147696800403936,0.0147696800403936,1.50495511793451,0.273381905155146,1,2.70006040845359e-23,-4.84866271152679e-11,-0.137876893069808,-0.137876893118295,J(uh)=,4,5.25175863987866,1.25175863987866,0.133749178020403,0.640875417676331,0.488019976647852,0.610883222202333,5.50495511793451,0.425843541803365,0.517458827518679,0,0,-1.0e+100,20,20,10.3092783505155,0.00181231869129456,0.141940784334927,78.3199914103063,1,194,194,2420,965,965,245,245,9068,3569,3569,965,965,6,7,1,0,0,0,0,0,0,0,0,0,3,1.50495511793451,Ieff/Ieffp/Ieffa=,0.336971005746558,0.0270094488899074,0.700951460383024,0.507126239693821,0.0406480083394566,1.0549004877271,0.133749178020403,0,1.11584341929634,1.53867324860542,1.20466641064017,1.08962916904328,0.726304911565433,1.00222397686387,1.25175863987866,1.01127828926957
0,-5.41195254395227,J0(u)=,-0.167866876255488,J0(uh)=,-0.184776195260152,J0(uh2)=,-0.19450655604889,0,0.0169093190046635,0.100730527557611,0.0266396797934013,0.091000166768873,1.5754436820344,1.5754436820344,1,2.16193420570834,J1(u)=,0.482408469319504,J1(uh)=,0.462548766451641,J1(uh2)=,0.470365053179581,1,0.0198597028678631,0.0411678155150918,0.0120434161399223,0.033351528787151,0.606424789940383,0.606424789940383,1,4.03073672663808,J2(u)=,0.260897219414962,J(uh2)=,0.248093603680752,J2(uh2)=,0.25907608359863,1,0.0128036157342099,0.049075324616034,0.00182113581633175,0.0380928446981558,0.142236056918349,0.142236056918349,1,-0.0153538160386524,J3(u)=,-73.2536832794131,J3(uh)=,-65.1303882684641,J3(uh2)=,-68.9780375198675,1,8.12329501094902,0.110892649315177,4.27564575954565,3.95854190071855,0.526343774759221,0.526343774759221,1,0.00284948084656625,J4(u)=,353.919688257723,J4(uh)=,350.941120100892,J4(uh2)=,351.524026517316,1,2.97856815683019,0.00841594366081497,2.39566174040658,0.574490472762797,0.804299789116142,0.804299789116142,1,0.00107378407495936,J5(u)=,-844.882273289825,J5(uh)=,-931.285929191906,J5(uh2)=,-843.445614925039,1,86.4036559020805,0.10226709523167,1.43665836478635,87.9425813620985,-0.016627286771459,0.016627286771459,0.229020762979905,0.0541545610238456,1,6.60500781171529e-22,-2.13242591446203e-10,-0.0583318545488942,-0.0583318547621368,J(uh)=,4,4.26888464367293,0.268884643672933,0.000301824338366644,0.162663769656413,0.395042545254929,0.10622087401652,4.22902076297991,0.71025774056427,0.964958903913616,0,0,-1.0e+100,26,26,10.1167315175097,0.000908063619153835,0.141940784334927,156.311497719942,2,257,257,3114,1242,1242,315,315,11760,4638,4638,1242,1242,7,8,1,0,0,0,0,0,0,0,0,0,3,0.229020762979905,Ieff/Ieffp/Ieffa=,0.708939852657106,0.192957951931789,1.22492175338242,0.162361945962392,0.0441913773744582,0.280532514550326,0.000301824338366644,0,4.5227409713108,0.405063841800389,2.14968868535956,2.66696599386694,1.39709444049454,1.1034714905124,0.268884643672931,4.65537422583824
1,-6.16142628604933,J0(u)=,-0.167866876255488,J0(uh)=,-0.162300083385595,J0(uh2)=,-0.172243805447576,1,0.0055667928698937,0.0331619494808565,0.00437692919208782,0.0431056715428381,-0.786256879748321,0.786256879748321,1,2.12338345773658,J1(u)=,0.482408469319504,J1(uh)=,0.470946496430725,J1(uh2)=,0.476696078368839,1,0.011461972888779,0.0237598914980649,0.00571239095066517,0.0180103095599511,0.498377635865591,0.498377635865591,1,4.03011431074102,J2(u)=,0.260897219414962,J(uh2)=,0.248131919567346,J2(uh2)=,0.256907079647292,1,0.0127652998476164,0.0489284626192698,0.00399013976766965,0.0401533025393231,0.31257704991667,0.31257704991667,1,-0.015233598223586,J3(u)=,-73.2536832794131,J3(uh)=,-65.6443727425942,J3(uh2)=,-68.2005836659882,1,7.60931053681898,0.10387614924146,5.05309961342493,2.66008707263551,0.664067997878997,0.664067997878997,1,0.00283842389163231,J4(u)=,353.919688257723,J4(uh)=,352.308195737785,J4(uh2)=,352.621612880169,1,1.61149251993766,0.00455327175459133,1.29807537755352,0.308863870629548,0.805511264553518,0.805511264553518,1,0.00110328384854721,J5(u)=,-844.882273289825,J5(uh)=,-906.385062481232,J5(uh2)=,-845.303053419934,1,61.5027891914074,0.0727945077506789,0.420780130109392,61.1548035690487,0.00684164304808765,0.00684164304808765,0.298429477441054,0.0694275616262328,1,1.10143772016882e-23,1.35679163981062e-11,-0.019788335209123,-0.0197883351955551,J(uh)=,4,4.21606167080825,0.216061670808252,-0.000358643148706601,0.121526292118607,0.437538867194739,0.0945353786896453,4.29842947744105,0.407219464915663,0.473527710887992,0,0,-1.0e+100,34,34,10.0591715976331,0.000457389947482883,0.0808204109075688,176.699141186511,3,338,338,4066,1622,1622,411,411,15388,6072,6072,1622,1622,7,8,1,0,0,0,0,0,0,0,0,0,3,0.298429477441054,Ieff/Ieffp/Ieffa=,0.408421232544241,0.14676764410373,0.670074820984751,0.121884935004009,0.0437997913351309,0.199970078672887,0.000358643148706601,0,3.03753335176388,1.73266008047405,1.00300156573296,1.06754678648519,1.84832887523761,1.40487377951555,0.216061670808252,1.24448099779603
1,-6.05889251978032,J0(u)=,-0.167866876255488,J0(uh)=,-0.165046664342588,J0(uh2)=,-0.169969572548038,1,0.00282021191290024,0.0168002882749064,0.00210269629254961,0.0217231964803563,-0.745580955435098,0.745580955435098,1,2.09568760395455,J1(u)=,0.482408469319504,J1(uh)=,0.477170355979109,J1(uh2)=,0.481459648646773,1,0.00523811334039476,0.010858253271929,0.000948820672730888,0.00656896060426512,0.181137866073624,0.181137866073624,1,3.92261542682036,J2(u)=,0.260897219414962,J(uh2)=,0.254931950035844,J2(uh2)=,0.260693048867237,1,0.00596526937911751,0.0228644421450488,0.000204170547725313,0.0171033433136566,0.0342265428012436,0.0342265428012436,1,-0.0138712757852336,J3(u)=,-73.2536832794131,J3(uh)=,-72.091422265898,J3(uh2)=,-72.303718816536,1,1.16226101351515,0.0158662467398658,0.949964462877176,0.228162797377839,0.817341760439936,0.817341760439936,1,0.00283321927305661,J4(u)=,353.919688257723,J4(uh)=,352.955385243145,J4(uh2)=,353.12943300988,1,0.964303014577411,0.00272463795197291,0.790255247842936,0.171323128782502,0.819509257874976,0.819509257874976,1,0.00112197935592209,J5(u)=,-844.882273289825,J5(uh)=,-891.281996163072,J5(uh2)=,-845.762962168237,1,46.3997228732464,0.0549185659826593,0.880688878411661,45.5739525608174,0.018980477120898,0.018980477120898,0.122377923873656,0.0296862456896387,1,1.90937647225723e-23,-3.03122354849805e-11,-0.0319639423772083,-0.0319639424075205,J(uh)=,4,4.1159243202594,0.115924320259396,-0.000231663682655501,0.0771769233486613,0.334247350547599,0.0387473969107343,4.12237792387366,0.630644162817629,0.891834591579277,0,0,-1.0e+100,45,45,10.2272727272727,0.000457389947482883,0.0808204109075688,176.699141186511,4,440,440,5224,2084,2084,528,528,19840,7836,7836,2084,2084,7,8,1,0,0,0,0,0,0,0,0,0,3,0.122377923873656,Ieff/Ieffp/Ieffa=,0.632537181880966,0.277795538910567,0.987278824851364,0.0774085870914857,0.0339960413132386,0.120821132869733,0.000231663682655501,0,1.97389169389364,2.18818726207921,2.13993686392497,6.54698940112027,1.67114744595491,1.32549906298835,0.115924320259396,1.86381658589661
1,-6.50133695912466,J0(u)=,-0.167866876255488,J0(uh)=,-0.153814516350594,J0(uh2)=,-0.156151826161551,1,0.0140523599048944,0.0837113325651402,0.0117150500939368,0.0860486423760979,0.833671367174169,0.833671367174169,1,2.0839243262043,J1(u)=,0.482408469319504,J1(uh)=,0.479863873858328,J1(uh2)=,0.483718659012893,1,0.0025445954611758,0.00527477360578944,0.00131018969338886,0.00141998845122477,-0.514891153968911,0.514891153968911,1,3.9381204259909,J2(u)=,0.260897219414962,J(uh2)=,0.253928242874488,J2(uh2)=,0.258367133890818,1,0.00696897654047363,0.02671157843729,0.00253008552414352,0.0222726874209599,0.363049797836107,0.363049797836107,1,-0.01384516443183,J3(u)=,-73.2536832794131,J3(uh)=,-72.227383425003,J3(uh2)=,-72.4476537726491,1,1.02629985441018,0.014010215028991,0.806029506764048,0.234280562675126,0.78537427760552,0.78537427760552,1,0.00282841363822053,J4(u)=,353.919688257723,J4(uh)=,353.55507641702,J4(uh2)=,353.633268163286,1,0.364611840702651,0.0010302106743413,0.286420094436892,0.0771615355914176,0.785547978598078,0.785547978598078,1,0.00114311866814239,J5(u)=,-844.882273289825,J5(uh)=,-874.799815512624,J5(uh2)=,-845.031091103641,1,29.9175422227988,0.0354103088307263,0.148817813816322,29.8041347178132,0.00497426602453041,0.00497426602453041,0.173546404420188,0.0415824786891996,1,1.45950711305649e-23,3.41129651594603e-12,-0.028907305393229,-0.0289073053898177,J(uh)=,4,4.07800962897779,0.078009628977795,-0.000123606422573972,0.0568582717075909,0.27113777552031,0.021151357270204,4.17354640442019,0.327625754607549,0.494193915361994,0,0,-1.0e+100,59,59,10.0511073253833,0.000457389947482883,0.0785913465970706,171.82569715311,5,587,587,6936,2766,2766,702,702,26364,10416,10416,2766,2766,6,7,1,0,0,0,0,0,0,0,0,0,3,0.173546404420188,Ieff/Ieffp/Ieffa=,0.328337977246394,0.138987188520529,0.517688765972259,0.0569818753857092,0.0241207268282087,0.0898430239432098,0.000123606422573972,0,0.200693117169449,2.05852498769071,0.85597495478326,1.13247703243912,2.64473861495854,1.55092027706364,0.0780096289777944,1.48602578653968
1,-6.05300624977906,J0(u)=,-0.167866876255488,J0(uh)=,-0.165207164627742,J0(uh2)=,-0.168131130343882,1,0.00265971162774623,0.0158441718049142,0.000264254088394034,0.0187681375210544,-0.0993544133271155,0.0993544133271155,1,2.09028098597009,J1(u)=,0.482408469319504,J1(uh)=,0.478404581351491,J1(uh2)=,0.482175492734108,1,0.0040038879680131,0.00829978788237502,0.000232976585395617,0.00452887649975754,0.0581875884782135,0.0581875884782135,1,3.90374381625656,J2(u)=,0.260897219414962,J(uh2)=,0.256164350702433,J2(uh2)=,0.260761282784091,1,0.00473286871252909,0.0181407403388281,0.00013593663087047,0.0135438082571695,0.0287218258369626,0.0287218258369626,1,-0.0137873792785491,J3(u)=,-73.2536832794131,J3(uh)=,-72.5301001587618,J3(uh2)=,-73.1720563885224,1,0.723583120651369,0.00987777116805704,0.0816268908907034,0.651834000928723,0.11280928004128,0.11280928004128,1,0.00282751911544606,J4(u)=,353.919688257723,J4(uh)=,353.666928204743,J4(uh2)=,353.745344777684,1,0.252760052979625,0.000714173473151247,0.174343480038658,0.0777023994678152,0.689758836427812,0.689758836427812,1,0.00115238890268504,J5(u)=,-844.882273289825,J5(uh)=,-867.762608326082,J5(uh2)=,-845.024865440743,1,22.8803350362565,0.0270810925493376,0.142592150918404,22.7648239778874,0.00623208317065507,0.00623208317065507,0.0800024519554343,0.0196084323226549,1,1.9611648523515e-22,1.71272216300706e-10,-0.0303517184088047,-0.0303517182375325,J(uh)=,4,4.07880163325639,0.0788016332563917,-4.23055107701064e-05,0.0553531522527453,0.297563388405334,0.0234484810036464,4.08000245195543,0.691893197018261,1.07127804705311,0,0,-1.0e+100,80,80,10.1137800252845,0.000229541894351924,0.0541196100146197,235.772254853164,6,791,791,9312,3714,3714,942,942,35436,14004,14004,3714,3714,6,7,1,0,0,0,0,0,0,0,0,0,3,0.0800024519554343,Ieff/Ieffp/Ieffa=,0.692421997341168,0.22584155640299,1.15900243827935,0.0553954575751726,0.0180678782656707,0.0927230368846745,4.23055107701064e-05,0,5.28341484779764,0.63553113411376,1.47246352344932,1.41835792615824,1.44252161844594,1.30756574042255,0.0788016332563918,0.989949392596719
1,-6.05454441614372,J0(u)=,-0.167866876255488,J0(uh)=,-0.165165193492283,J0(uh2)=,-0.167278166666734,1,0.00270168276320507,0.0160941981138267,0.000588709588753844,0.018207171288278,0.21790478022499,0.21790478022499,1,2.08623385933477,J1(u)=,0.482408469319504,J1(uh)=,0.479332647931841,J1(uh2)=,0.482455211492633,1,0.0030758213876626,0.00637596887965385,4.67421731294992e-05,0.00325340531886174,-0.0151966474116431,0.0151966474116431,1,3.89045523025024,J2(u)=,0.260897219414962,J(uh2)=,0.257039328514694,J2(uh2)=,0.260745016139785,1,0.00385789090026828,0.0147870142461435,0.000152203275176732,0.011081326621052,0.0394524570837781,0.0394524570837781,1,-0.013670527206068,J3(u)=,-73.2536832794131,J3(uh)=,-73.1500683862527,J3(uh2)=,-73.3902745988956,0,0.103614893160483,0.00141446666600043,0.136591319482477,0.24162067930896,-1.3182595215431,1.3182595215431,0,-0.00282607735987385,J4(u)=,353.919688257723,J4(uh)=,353.847355418692,J4(uh2)=,353.813415469153,0,0.0723328390304232,0.000204376420499531,0.106272788570095,0.0341443259601715,1.46921909874707,1.46921909874707,1,0.00115969059240495,J5(u)=,-844.882273289825,J5(uh)=,-862.298967111746,J5(uh2)=,-844.916455658362,1,17.4166938219212,0.0206143440009738,0.0341823685366762,17.4031257973855,0.00196262097078685,0.00196262097078685,0.0591933208362705,0.0287458784162291,1,2.69930742433865e-23,1.54175308983085e-11,-0.019429664242927,-0.0194296642275095,J(uh)=,2,2.05726229705885,0.0572622970588483,-2.3805935980618e-05,0.0395796786243636,0.308800368527172,0.0176826184344848,2.05919332083627,0.668651092136586,0.996891913111171,0,0,-1.0e+100,105,105,10.0961538461538,0.000114740619241685,0.0485545951651472,423.16832073979,7,1040,1040,12240,4882,4882,1238,1238,46584,18410,18410,4882,4882,7,8,1,0,0,0,0,0,0,0,0,0,3,0.0591933208362705,Ieff/Ieffp/Ieffa=,0.669053264104408,0.243747508991662,1.09435901921715,0.0396034845186862,0.0144282245027852,0.0647787445345873,2.3805935980618e-05,0,0.984464817250028,1.30172967262438,1.22680211412924,6.98338914976881,3.49440249225271,1.31370139879583,0.0572622970588483,1.37615215078444
1,-5.98562610502843,J0(u)=,-0.167866876255488,J0(uh)=,-0.167066900346468,J0(uh2)=,-0.168010468200449,1,0.000799975909020589,0.0047655375906504,0.000143591944960719,0.00570910544463171,-0.179495336473968,0.179495336473968,1,2.08553296042377,J1(u)=,0.482408469319504,J1(uh)=,0.479493740437843,J1(uh2)=,0.482205543463137,1,0.00291472888166072,0.00604203505334868,0.000202925856367053,0.00333023202805501,0.0696208342545508,0.0696208342545508,1,3.87859085486567,J2(u)=,0.260897219414962,J(uh2)=,0.25782559631045,J2(uh2)=,0.260749703571513,1,0.00307162310451187,0.0117733071720722,0.000147515843448909,0.00884919991100924,0.0480253723942318,0.0480253723942318,1,-0.0137184387634196,J3(u)=,-73.2536832794131,J3(uh)=,-72.8945922524738,J3(uh2)=,-73.1036646250777,1,0.359091026939382,0.0049020200877776,0.15001865433544,0.213974392691719,0.417773330662381,0.417773330662381,1,-0.00282545884843502,J4(u)=,353.919688257723,J4(uh)=,353.92481492126,J4(uh2)=,353.864224260467,0,0.00512666353699842,1.44853866769492e-05,0.055463997255913,0.0605761754062345,-10.8187316869221,10.8187316869221,1,0.00116526154636128,J5(u)=,-844.882273289825,J5(uh)=,-858.176435258386,J5(uh2)=,-844.880785337674,1,13.2941619685608,0.0157349282720724,0.00148795215147857,13.3113848489844,-0.000111925231165184,0.000111925231165184,0.0432125182940615,0.0211493018504707,1,3.51628002659094e-23,2.66980123778298e-11,-0.0145899362446267,-0.0145899362179286,J(uh)=,2,2.04117706719733,0.0411770671973346,-1.51223041801004e-06,0.0292490843701517,0.289675385816573,0.0119279828271829,2.04321251829406,0.67686599913274,1.01449816670613,0,0,-1.0e+100,137,137,10.0661278471712,0.000114740619241685,0.0404102054537844,352.187444349295,8,1361,1361,15932,6355,6355,1611,1611,60728,24009,24009,6355,6355,6,7,1,0,0,0,0,0,0,0,0,0,3,0.0432125182940615,Ieff/Ieffp/Ieffa=,0.676900987657819,0.281990948818433,1.07181102649721,0.0292505963124318,0.0121855390345763,0.0463156535902873,1.51223041801004e-06,0,3.37720515423113,1.05526843577647,1.25597795335029,0.288547709040845,14.1091449650259,1.31010091972022,0.0411770671973355,1.39063563668647
1,-5.99000356188705,J0(u)=,-0.167866876255488,J0(uh)=,-0.166944808908422,J0(uh2)=,-0.167814603326642,1,0.000922067347066347,0.00549284866457506,5.22729288467139e-05,0.0063626430827947,0.0566910096242163,0.0566910096242163,1,2.08293462426815,J1(u)=,0.482408469319504,J1(uh)=,0.480091880152674,J1(uh2)=,0.482349589641201,1,0.00231658916682936,0.00480213203988147,5.88796783029255e-05,0.00254442255135503,0.0254165387398026,0.0254165387398026,1,3.87058643758022,J2(u)=,0.260897219414962,J(uh2)=,0.258358782609999,J2(uh2)=,0.260822867716713,1,0.00253843680496263,0.00972964300138898,7.43516982490977e-05,0.00726555789467545,0.0292903483371107,0.0292903483371107,1,-0.0136864851737258,J3(u)=,-73.2536832794131,J3(uh)=,-73.0647779401915,J3(uh2)=,-73.2669672521295,1,0.188905339221606,0.00257878281015659,0.0132839727163514,0.204768094748114,-0.0703207901432999,0.0703207901432999,1,0.00282577472857618,J4(u)=,353.919688257723,J4(uh)=,353.885251321456,J4(uh2)=,353.886547665248,1,0.0344369362666725,9.73015557179055e-05,0.0331405924748083,0.00119904223614637,0.962356006880936,0.962356006880936,1,0.00116976969246702,J5(u)=,-844.882273289825,J5(uh)=,-854.869130598711,J5(uh2)=,-844.897296820826,1,9.98685730888633,0.0118204128842699,0.0150235310013613,9.98365419076924,0.00150433019484451,0.00150433019484451,0.0345388137006175,0.0085607835977013,1,5.71811658988533e-23,6.15501178628069e-11,-0.0138184164263599,-0.0138184163648098,J(uh)=,4,4.03388586045086,0.0338858604508632,-1.69881916389038e-06,0.0244847240645898,0.277435374554105,0.00940113638627336,4.03453881370062,0.708904604449459,1.10898830403995,0,0,-1.0e+100,181,181,10.0277008310249,0.000114740619241674,0.0404102054537844,352.187444349327,9,1805,1805,21132,8429,8429,2137,2137,80544,31843,31843,8429,8429,5,6,1,0,0,0,0,0,0,0,0,0,3,0.0345388137006175,Ieff/Ieffp/Ieffa=,0.708953805801612,0.250960545032619,1.1669470665706,0.0244864234209256,0.00866787951108707,0.0403049673307642,1.69881916389038e-06,0,0.867589457067096,1.25819844251884,1.21004513427589,1.90090459284547,0.148871069635771,1.33116570682668,0.0338858604508643,1.21516959137112
1,-6.00478036588559,J0(u)=,-0.167866876255488,J0(uh)=,-0.166533984437001,J0(uh2)=,-0.167138946595648,1,0.00133289181848739,0.00794017168973092,0.000727929659840171,0.00854513384837814,0.546128087623982,0.546128087623982,1,2.07990990385754,J1(u)=,0.482408469319504,J1(uh)=,0.480790056408372,J1(uh2)=,0.482448438304543,1,0.00161841291113157,0.00335486006996217,3.99689850389962e-05,0.0016964781737916,-0.0246964076745102,0.0246964076745102,1,3.86260488368053,J2(u)=,0.260897219414962,J(uh2)=,0.258892646313629,J2(uh2)=,0.260691923091595,1,0.00200457310133306,0.00768338239030731,0.00020529632336691,0.00588410561234116,0.102413986913416,0.102413986913416,1,-0.0136787481835661,J3(u)=,-73.2536832794131,J3(uh)=,-73.1061049286236,J3(uh2)=,-73.1872982782407,1,0.14757835078953,0.00201462020997113,0.0663850011724776,0.0832079698270236,0.449828859160739,0.449828859160739,1,-0.00282548440837129,J4(u)=,353.919688257723,J4(uh)=,353.921613241687,J4(uh2)=,353.903097919795,0,0.00192498396404517,5.43904175978875e-06,0.0165903379274823,0.0185098828497677,-8.61842915959639,8.61842915959639,1,0.00117338529219424,J5(u)=,-844.882273289825,J5(uh)=,-852.234987648422,J5(uh2)=,-844.893945383727,1,7.35271435859693,0.0087026495773982,0.011672093902007,7.34974491427232,0.00158745373922485,0.00158745373922485,0.0297644425108561,0.0146639885335842,1,6.14363129172969e-23,2.88498428773835e-11,-0.00804894869976571,-0.00804894867091587,J(uh)=,2,2.02380865425192,0.0238086542519191,-1.35098380403451e-06,0.0159221404275163,0.331245678187254,0.00788651382440281,2.02976444251086,0.534938305050027,0.805359921983727,0,0,-1.0e+100,240,240,10.0292519849561,5.73778908305326e-05,0.0404102054537844,704.281821253019,10,2393,2393,27958,11151,11151,2828,2828,106612,42155,42155,11151,11151,6,7,1,0,0,0,0,0,0,0,0,0,3,0.0297644425108561,Ieff/Ieffp/Ieffa=,0.534983691418139,0.217258625679414,0.852708757156864,0.0159234913274608,0.00646658187402252,0.025380400780899,1.35098380403451e-06,0,0.691779583516941,1.43139562894962,1.26632289103078,1.28003422054102,17.8894665669353,1.35825449239838,0.0238086542519186,1.42325811834298
1,-5.97809986918184,J0(u)=,-0.167866876255488,J0(uh)=,-0.167277232211388,J0(uh2)=,-0.16788962289927,1,0.000589644044100224,0.00351256934812323,2.27466437821011e-05,0.00412496003600556,-0.0385769075592236,0.0385769075592236,1,2.07805717178779,J1(u)=,0.482408469319504,J1(uh)=,0.481218714083636,J1(uh2)=,0.482377442756496,1,0.00118975523586734,0.00246628181620782,3.10265630075746e-05,0.00130755314334805,0.0260781058760846,0.0260781058760846,1,3.85277583127786,J2(u)=,0.260897219414962,J(uh2)=,0.259553123200611,J2(uh2)=,0.260874922757556,1,0.00134409621435072,0.00515182268850827,2.22966574060512e-05,0.0038300231315636,0.0165885873109329,0.0165885873109329,1,-0.0136713600105513,J3(u)=,-73.2536832794131,J3(uh)=,-73.1456123771315,J3(uh2)=,-73.2404533706014,1,0.108070902281668,0.00147529649627924,0.0132299088117804,0.0963162899661665,0.122418787411426,0.122418787411426,1,0.0028258038450983,J4(u)=,353.919688257723,J4(uh)=,353.881604958045,J4(uh2)=,353.909242017282,1,0.0380832996779645,0.000107604354720816,0.010446240440217,0.0275294548830267,0.274299772565699,0.274299772565699,1,0.00117564768755267,J5(u)=,-844.882273289825,J5(uh)=,-850.594961898567,J5(uh2)=,-844.893673585736,1,5.71268860874159,0.00676152026068362,0.011400295910903,5.70804983309137,0.00199560954424475,0.00199560954424475,0.0194770330920253,0.00484566348598897,1,7.52107704606869e-23,2.45015680063686e-11,-0.00712402777687159,-0.00712402775237003,J(uh)=,4,4.0192388432015,0.0192388432014967,-1.13764889630131e-06,0.0134228845887914,0.302302927041521,0.00581595861270531,4.01947703309203,0.689164747288296,1.0549302988849,0,0,-1.0e+100,315,315,10.022271714922,5.73778908305326e-05,0.0404102054537844,704.281821253019,11,3143,3143,36486,14553,14553,3690,3690,139380,55137,55137,14553,14553,5,6,1,0,0,0,0,0,0,0,0,0,3,0.0194770330920253,Ieff/Ieffp/Ieffa=,0.689223140971084,0.273409410780621,1.10503687116155,0.0134240219244834,0.0053252041414453,0.0215228397075215,1.13764889630131e-06,0,2.26050247064114,1.36029063990774,1.49139107746196,1.36556971093748,0.0505466695460474,1.28708474453618,0.019238843201497,1.23753044829982
1,-5.97509898378609,J0(u)=,-0.167866876255488,J0(uh)=,-0.1673612441758,J0(uh2)=,-0.167799896039515,1,0.000505632079688123,0.00301210155908642,6.69802159730393e-05,0.0034507534228015,0.132468288037328,0.132468288037328,1,2.07657418278119,J1(u)=,0.482408469319504,J1(uh)=,0.481562377251885,J1(uh2)=,0.482413768178271,1,0.00084609206761882,0.00175389140412965,5.2988587675995e-06,0.000902500477743231,-0.00626274488367705,0.00626274488367705,1,3.84745444503262,J2(u)=,0.260897219414962,J(uh2)=,0.259912109236558,J2(uh2)=,0.260879848838831,1,0.00098511017840347,0.00377585541391545,1.73705761309373e-05,0.00280811581164291,0.0176331302952215,0.0176331302952215,1,-0.013664398227199,J3(u)=,-73.2536832794131,J3(uh)=,-73.1828788485904,J3(uh2)=,-73.257978275964,1,0.0708044308227613,0.000966564787639284,0.00429499655089671,0.0760659921612973,-0.0606599968531349,0.0606599968531349,1,-0.00282538215105514,J4(u)=,353.919688257723,J4(uh)=,353.934422508668,J4(uh2)=,353.91348682479,1,0.014734250945537,4.16316227505479e-05,0.00620143293218689,0.0208940522549734,-0.420885524151147,0.420885524151147,1,0.00117758965715611,J5(u)=,-844.882273289825,J5(uh)=,-849.192241051954,J5(uh2)=,-844.885740252369,1,4.30996776212862,0.00510126428069837,0.00346696254416656,4.31160206386515,0.000804405679000784,0.000804405679000784,0.0146528444921348,0.00727313617936422,1,9.98745185021305e-23,1.3164230469277e-11,-0.00438172544574708,-0.00438172543258285,J(uh)=,2,2.01426892934665,0.0142689293466471,-5.20197978010488e-07,0.00945814333573625,0.337151155075367,0.00481078601091089,2.01465284449213,0.645481724781363,0.944517549186299,0,0,-1.0e+100,413,413,10.0072692028108,5.73778908305326e-05,0.0404102054537844,704.281821253019,12,4127,4127,47652,19006,19006,4820,4820,182292,72140,72140,19006,19006,6,7,1,0,0,0,0,0,0,0,0,0,3,0.0146528444921348,Ieff/Ieffp/Ieffa=,0.645517218466814,0.283062707955205,1.00797172897842,0.00945866341918962,0.00414767384119019,0.0147696529971891,5.20197978010488e-07,0,1.16615236213636,1.40617703604727,1.36441206660665,1.52632965233761,2.58467836734516,1.32545970736454,0.0142689293466473,1.34830320720716
1,-5.96853656410503,J0(u)=,-0.167866876255488,J0(uh)=,-0.167545258248736,J0(uh2)=,-0.167874385018965,1,0.0003216180067524,0.00191591107147849,7.50876347638263e-06,0.00224503784170727,-0.0233468379218061,0.0233468379218061,1,2.07623832132504,J1(u)=,0.482408469319504,J1(uh)=,0.481640276903188,J1(uh2)=,0.482396220285976,1,0.000768192416316038,0.00159241071658561,1.22490335277559e-05,0.000836467333797328,0.0159452674454893,0.0159452674454893,1,3.84543253327452,J2(u)=,0.260897219414962,J(uh2)=,0.260048769897015,J2(uh2)=,0.260887922491691,1,0.000848449517947047,0.00325204507679161,9.29692327050757e-06,0.00241289248211507,0.0109575444075953,0.0109575444075953,1,-0.0136654030260442,J3(u)=,-73.2536832794131,J3(uh)=,-73.1774978091866,J3(uh2)=,-73.2447377208929,1,0.0761854702265623,0.00104002238271032,0.00894555852028134,0.0682799340889913,0.117418170337189,0.117418170337189,1,-0.00282540064813995,J4(u)=,353.919688257723,J4(uh)=,353.932105401877,J4(uh2)=,353.916481952564,1,0.0124171441544831,3.50846380307643e-05,0.00320630515903986,0.0155883646754922,-0.258215989051093,0.258215989051093,1,0.00117898904302152,J5(u)=,-844.882273289825,J5(uh)=,-848.184303254588,J5(uh2)=,-844.884428839922,1,3.30202996476282,0.0039082722755033,0.00215555009719992,3.30378268694113,0.000652795438019215,0.000652795438019215,0.0117464404557386,0.00583892692414933,1,1.24879265771682e-22,3.21674288437831e-12,-0.00371132819496644,-0.00371132819174969,J(uh)=,2,2.01161434724534,0.0116143472453412,-2.29455850322855e-07,0.00747506441946271,0.35639392713515,0.00413928282587845,2.01174644045574,0.636368476699753,0.952321910059777,0,0,-1.0e+100,538,538,10.0093023255814,2.870221862443e-05,0.0378217404170312,1317.7288108606,13,5375,5375,61512,24534,24534,6222,6222,235884,93408,93408,24534,24534,5,6,1,0,0,0,0,0,0,0,0,0,3,0.0117464404557386,Ieff/Ieffp/Ieffa=,0.636387956579259,0.265370660521018,1.0074052526375,0.00747529323870741,0.00311716066251016,0.0118334258149047,2.29455850322855e-07,0,1.57215102721965,1.10140643105585,1.16107105675196,0.929369217151267,1.18660545148115,1.30524792570688,0.0116143472453407,1.22856059365468
1,-5.96298279260003,J0(u)=,-0.167866876255488,J0(uh)=,-0.167701305668865,J0(uh2)=,-0.167869950455165,1,0.000165570586623309,0.000986320769865973,3.07419967679468e-06,0.00115496555616608,-0.018567305579395,0.018567305579395,1,2.07551333371695,J1(u)=,0.482408469319504,J1(uh)=,0.481808516358284,J1(uh2)=,0.482404050547329,1,0.000599952961219841,0.00124366175010598,4.4187721747746e-06,0.000648127561060913,0.00736519770781735,0.00736519770781735,1,3.84226467100137,J2(u)=,0.260897219414962,J(uh2)=,0.260263174358413,J2(uh2)=,0.260893988250289,1,0.000634045056549182,0.00243024842491986,3.23116467249029e-06,0.00179943453304317,0.00509611208086071,0.00509611208086071,1,-0.013665136926911,J3(u)=,-73.2536832794131,J3(uh)=,-73.1789227834728,J3(uh2)=,-73.2518192084309,1,0.0747604959403816,0.0010205697869856,0.0018640709822364,0.0739169947451308,0.0249339033775661,0.0249339033775661,1,0.00282554711882245,J4(u)=,353.919688257723,J4(uh)=,353.913758273035,J4(uh2)=,353.917379920672,1,0.00592998468778205,1.67551704087846e-05,0.00230833705035138,0.00360489246702188,0.389265263215166,0.389265263215166,1,0.00117977444167284,J5(u)=,-844.882273289825,J5(uh)=,-847.619650568177,J5(uh2)=,-844.88655239924,1,2.73737727835146,0.0032399511327094,0.00427910941493792,2.73633812006923,0.00156321507041768,0.00156321507041768,0.00893652946532519,0.00222915214537384,1,1.8060665979073e-22,6.97388071182266e-11,-0.00283244928629182,-0.00283244921655302,J(uh)=,4,4.00889623117043,0.00889623117042859,-2.59393295032482e-08,0.00582749086860445,0.344948354312638,0.00306874030182414,4.00893652946533,0.652097762472089,0.969049575538141,0,0,-1.0e+100,708,708,10.0098967906122,2.86984253123841e-05,0.0291250863414346,1014.86705365909,14,7073,7073,80472,32102,32102,8134,8134,309156,122476,122476,32102,32102,5,6,1,0,0,0,0,0,0,0,0,0,3,0.00893652946532519,Ieff/Ieffp/Ieffa=,0.652100580079958,0.298603434673579,1.00559772548634,0.0058275160482402,0.00266847839240775,0.00898655370407264,2.59393295032482e-08,0,1.94248273990908,1.28042107626926,1.33815335232605,1.01906052478995,2.09395888998955,1.20627506879557,0.0088962311704281,1.30553568391386
1,-5.96240185927511,J0(u)=,-0.167866876255488,J0(uh)=,-0.167717645271494,J0(uh2)=,-0.167853295187726,1,0.000149230983994303,0.000888984100515327,1.35810677626691e-05,0.00102463401674696,0.0910070241390861,0.0910070241390861,1,2.07515463260772,J1(u)=,0.482408469319504,J1(uh)=,0.481891799428633,J1(uh2)=,0.482408919853323,1,0.000516669890870292,0.00107102160042737,4.50533819362775e-07,0.000553901175737713,-0.000871995499106566,0.000871995499106566,1,3.84099930055365,J2(u)=,0.260897219414962,J(uh2)=,0.260348914891981,J2(uh2)=,0.260893094659428,1,0.000548304522981047,0.00210161121766866,4.12475553435154e-06,0.00155743145022197,0.00752274577624471,0.00752274577624471,1,-0.0136568891432581,J3(u)=,-73.2536832794131,J3(uh)=,-73.2231176156,J3(uh2)=,-73.2559078883364,1,0.0305656638130927,0.000417257705616049,0.00222460892322829,0.033207530441937,-0.0727813057433219,0.0727813057433219,1,-0.00282547108310514,J4(u)=,353.919688257723,J4(uh)=,353.923282379171,J4(uh2)=,353.918393557524,1,0.0035941214478612,1.01551893469232e-05,0.00129470019840028,0.00487866645691455,-0.3602271701672,0.3602271701672,1,0.00118071951906707,J5(u)=,-844.882273289825,J5(uh)=,-846.941194628626,J5(uh2)=,-844.88443832805,1,2.05892133880127,0.00243693281761515,0.00216503822491632,2.05919323339397,0.00105154003900743,0.00105154003900743,0.00692657788470985,0.00345133596865832,1,2.2400705266889e-22,7.60136964658563e-11,-0.00221144221350249,-0.00221144213748879,J(uh)=,2,2.00686217691778,0.00686217691778301,-3.12083051937788e-08,0.00443638820654133,0.353501336428002,0.00242578871124169,2.00692657788471,0.640487738733795,0.959756817100829,0,0,-1.0e+100,931,931,10.0053734551317,1.43496867839622e-05,0.0291250863414346,2029.66704290619,15,9305,9305,105170,41952,41952,10633,10633,404744,160420,160420,41952,41952,5,6,1,0,0,0,0,0,0,0,0,0,3,0.00692657788470985,Ieff/Ieffp/Ieffa=,0.640492111010311,0.293242422677295,0.987741799343326,0.00443641849145514,0.00203116647977529,0.006841670503135,3.12083051937788e-08,0,1.10949202499147,1.16119203348441,1.15637393086232,2.44589799840559,1.64991216179155,1.32952008741878,0.0068621769177828,1.29641530333825
1,-5.96054180162447,J0(u)=,-0.167866876255488,J0(uh)=,-0.167769983548721,J0(uh2)=,-0.167866223260495,1,9.6892706767493e-05,0.000577199677082364,6.52994993133316e-07,0.000673439388856723,0.00673936166011199,0.00673936166011199,1,2.07456682067413,J1(u)=,0.482408469319504,J1(uh)=,0.482028339619858,J1(uh2)=,0.482406168494355,1,0.000380129699645904,0.000787983055484335,2.30082514868224e-06,0.000410154180987114,0.00605273713373486,0.00605273713373486,1,3.83879977508814,J2(u)=,0.260897219414962,J(uh2)=,0.260498087576615,J2(uh2)=,0.260894780313146,1,0.000399131838346944,0.00152984320508268,2.43910181552121e-06,0.00113315046855126,0.00611101791734545,0.00611101791734545,1,-0.0136585967920616,J3(u)=,-73.2536832794131,J3(uh)=,-73.2139629878527,J3(uh2)=,-73.2522267623409,1,0.0397202915604851,0.000542229274792628,0.00145651707228467,0.038806003762993,0.0366693449383855,0.0366693449383855,1,0.00282556881925501,J4(u)=,353.919688257723,J4(uh)=,353.911040207352,J4(uh2)=,353.919095397127,1,0.00864805037093674,2.44350643885041e-05,0.000592860595475031,0.00803075471107321,0.0685542486509376,0.0685542486509376,1,0.00118140174210228,J5(u)=,-844.882273289825,J5(uh)=,-846.452112234508,J5(uh2)=,-844.883986480616,1,1.5698389446834,0.0018580564349761,0.00171319079117893,1.56998381032719,0.00109131627609382,0.00109131627609382,0.00531989427510826,0.00132820708845556,1,2.95689791461729e-22,1.14727524275262e-11,-222.101003764237,-222.101003764225,J(uh)=,4,4.00527827251773,0.00527827251773161,-2.81786647428958e-09,0.0016739867701892,0.68285328872928,0.00360428574754241,4.00531989427511,0.314665420706154,41749.4533284641,0,0,-1.0e+100,1223,1223,10.0073643728009,7.17519901046344e-06,0.0291250863414346,4059.1328963785,16,12221,12221,137784,54962,54962,13930,13930,530628,210352,210352,54962,54962,5,6,1,0,0,0,0,0,0,0,0,0,3,0.00531989427510826,Ieff/Ieffp/Ieffa=,0.314665908757904,0.375930292108726,0.253401525407082,0.00167398936657291,0.00199990940882899,0.00134806932431684,2.81786647428958e-09,0,1.54016735596419,1.35919369455104,1.37374288468672,0.769522644780893,0.415599041830267,1.31154940815697,0.00527827251773101,1.30008007254856
1,-5.95956046152389,J0(u)=,-0.167866876255488,J0(uh)=,-0.167797609648597,J0(uh2)=,-0.167864232814506,1,6.92666068910497e-05,0.000412628199416948,2.64344098249714e-06,0.0004792513653255,0.0381632809970761,0.0381632809970761,1,2.07399706022739,J1(u)=,0.482408469319504,J1(uh)=,0.482160760580037,J1(uh2)=,0.482408847707076,1,0.000247708739466446,0.000513483396790005,3.78387572164129e-07,0.000265396269751395,-0.00152755035199469,0.00152755035199469,1,3.8367826985111,J2(u)=,0.260897219414962,J(uh2)=,0.260635036846903,J2(uh2)=,0.260896697004471,1,0.000262182568058933,0.00100492664753903,5.22410490644276e-07,0.000743266489970743,0.00199254471611877,0.00199254471611877,1,-0.0136546586014128,J3(u)=,-73.2536832794131,J3(uh)=,-73.2350788980206,J3(uh2)=,-73.2539608162268,1,0.0186043813924925,0.000253971958263579,0.000277536813626966,0.0191358901643831,-0.0149178200431303,0.0149178200431303,1,-0.00282544064301197,J4(u)=,353.919688257723,J4(uh)=,353.927095397758,J4(uh2)=,353.919443425,1,0.00740714003541143,2.09288725130702e-05,0.000244832722273713,0.00763104388517207,-0.0330536105842792,0.0330536105842792,1,0.00118203441094259,J5(u)=,-844.882273289825,J5(uh)=,-845.999059538859,J5(uh2)=,-844.884305073778,1,1.11678624903391,0.00132182469006639,0.00203178395327086,1.1160762897707,0.0018193131899936,0.0018193131899936,0.00352752795709232,0.00176065859234247,1,3.74248708861633e-22,3.41446478089246e-11,-0.00112287349493841,-0.00112287346079376,J(uh)=,2,2.00351263440213,0.00351263440212701,-1.41778296037247e-09,0.00232350288516921,0.338529827139922,0.0011891315169578,2.00352752795709,0.658677383547779,0.976994764572684,0,0,-1.0e+100,1613,1613,10.0055827802246,3.58774768996726e-06,0.0211680843095685,5900.10394787869,17,16121,16121,182182,72654,72654,18437,18437,700936,277814,277814,72654,72654,5,6,1,0,0,0,0,0,0,0,0,0,3,0.00352752795709232,Ieff/Ieffp/Ieffa=,0.658677575692081,0.316100172741998,1.00125497864216,0.00232350356296361,0.00111505219658911,0.00353195492933812,1.41778296037247e-09,0,1.39883720477165,1.53458331936405,1.5223431569151,2.13499662915497,1.16752894228985,1.40567538868016,0.00351263440212655,1.50265353961561
1,-5.95927857140389,J0(u)=,-0.167866876255488,J0(uh)=,-0.16780554693291,J0(uh2)=,-0.167855040000935,1,6.1329322578435e-05,0.000365344992094174,1.18362545537543e-05,0.000414838060118855,0.192995031677004,0.192995031677004,1,2.07369202607349,J1(u)=,0.482408469319504,J1(uh)=,0.482231685046061,J1(uh2)=,0.482409860717184,1,0.000176784273442754,0.000366461794694711,1.39139768018381e-06,0.000188286123571773,-0.00787059647946782,0.00787059647946782,1,3.8357368752255,J2(u)=,0.260897219414962,J(uh2)=,0.260706099643816,J2(uh2)=,0.260894588170888,1,0.000191119771145609,0.000732548133606704,2.63124407384741e-06,0.000544059606534942,0.013767513732751,0.013767513732751,1,-0.013655468820924,J3(u)=,-73.2536832794131,J3(uh)=,-73.2307336433387,J3(uh2)=,-73.2528024212979,1,0.0229496360744008,0.000313289858570845,0.000880858115266392,0.0223820678177053,0.0383822258623502,0.0383822258623502,1,0.00282551550068389,J4(u)=,353.919688257723,J4(uh)=,353.917718645663,J4(uh2)=,353.919600637483,1,0.00196961205949719,5.5651384335051e-06,8.76202401514092e-05,0.00187642668091228,0.0444860396385759,0.0444860396385759,1,0.00118233987450583,J5(u)=,-844.882273289825,J5(uh)=,-845.780491348104,J5(uh2)=,-844.882722872904,1,0.898218058278417,0.00106312806727606,0.000449583078989235,0.898831603266704,0.000500527767000071,0.000500527767000071,0.00284611204535512,0.000711022099198519,1,4.83693350147052e-22,-1.53559662493125e-12,-0.000872470834620398,-0.000872470836155995,J(uh)=,4,4.0027555614147,0.00275556141470368,-2.5310108232322e-09,0.00183088755663533,0.33556641239578,0.000924673858068352,4.00284611204536,0.643294265109257,0.949842574610941,0,0,-1.0e+100,2114,2114,10.00283902716,3.58774768996726e-06,0.0211534064549774,5896.01284229951,18,21134,21134,236512,94336,94336,23920,23920,912616,361972,361972,94336,94336,4,5,1,0,0,0,0,0,0,0,0,0,3,0.00284611204535512,Ieff/Ieffp/Ieffa=,0.64329444346396,0.312660808757214,0.973928078170707,0.0018308880642528,0.000889867693914379,0.00277190843459121,2.5310108232322e-09,0,1.12942070740246,1.40119216852543,1.37182336755302,0.810661281607198,3.76071013563064,1.2433353334873,0.0027555614147037,1.27474364511823
1,-5.95863028228411,J0(u)=,-0.167866876255488,J0(uh)=,-0.167823803898884,J0(uh2)=,-0.167866528441846,1,4.30723566042512e-05,0.000256586394916269,3.47813642470607e-07,0.00029931093787805,0.00807510129214239,0.00807510129214239,1,2.07348261114351,J1(u)=,0.482408469319504,J1(uh)=,0.482280388861573,J1(uh2)=,0.482408600255675,1,0.000128080457931057,0.000265502092265772,1.30936171127694e-07,0.000137290698163588,-0.00102229624442922,0.00102229624442922,1,3.83495573652911,J2(u)=,0.260897219414962,J(uh2)=,0.260759202635561,J2(uh2)=,0.260897228971757,1,0.000138016779401118,0.000529008242060255,9.55679457792513e-09,0.00039098190586456,-6.92437152887784e-05,6.92437152887784e-05,1,-0.0136536464701887,J3(u)=,-73.2536832794131,J3(uh)=,-73.240507741532,J3(uh2)=,-73.2537070756816,1,0.0131755378810965,0.000179861780203471,2.37962684650483e-05,0.013379195929765,-0.00180609464902301,0.00180609464902301,1,-0.00282547203774542,J4(u)=,353.919688257723,J4(uh)=,353.923162799356,J4(uh2)=,353.919699896642,1,0.0034745416332953,9.81731660761737e-06,1.16389193749455e-05,0.00345308539731274,0.00334977116504056,0.00334977116504056,1,0.00118265636365835,J5(u)=,-844.882273289825,J5(uh)=,-845.554153115674,J5(uh2)=,-844.882057477433,1,0.671879825848464,0.00079523484761052,0.000215812391957115,0.672890873088032,-0.000321206834398671,0.000321206834398671,0.00203582739880526,0.00101687860474023,1,6.41887764455588e-22,1.05213234242698e-11,-0.000604112610932105,-0.000604112600410782,J(uh)=,2,2.00203461030196,0.00203461030195529,-9.00383203649881e-10,0.00133885347602807,0.341960730887178,0.000695756825927211,2.00203582739881,0.657645867627969,0.954386446306354,0,0,-1.0e+100,2780,2780,10.0032384584938,3.58774768996726e-06,0.0211534064549774,5896.01284229951,19,27791,27791,309694,123508,123508,31339,31339,1196200,474592,474592,123508,123508,5,6,1,0,0,0,0,0,0,0,0,0,3,0.00203582739880526,Ieff/Ieffp/Ieffa=,0.657646130395106,0.334426844056135,0.980865416734077,0.00133885401097661,0.000680835332025453,0.00199687268992777,9.00383203649881e-10,0,1.42386735747776,1.38025953606376,1.38475750539113,1.74183674939963,0.56686960968408,1.3368730890887,0.00203461030195561,1.35434358710124
1,-5.95780334125864,J0(u)=,-0.167866876255488,J0(uh)=,-0.167847097784322,J0(uh2)=,-0.167865694121158,1,1.97784711660487e-05,0.000117822357854247,1.18213432998004e-06,0.000136418694690315,0.0597687414793349,0.0597687414793349,1,2.07340001021609,J1(u)=,0.482408469319504,J1(uh)=,0.482299602137931,J1(uh2)=,0.482408902112506,1,0.000108867181572769,0.000225674275010843,4.32793002214105e-07,0.000116374300435859,-0.00397542212411199,0.00397542212411199,1,3.83456822246949,J2(u)=,0.260897219414962,J(uh2)=,0.260785554457026,J2(uh2)=,0.260897240100172,1,0.000111664957935631,0.000428003633714569,2.06852096562571e-08,0.000316317990569282,-0.000185243518097961,0.000185243518097961,1,-0.0136539093850096,J3(u)=,-73.2536832794131,J3(uh)=,-73.2390974483747,J3(uh2)=,-73.2538687937466,1,0.0145858310384028,0.000199113961038215,0.000185514333423953,0.014970459332865,-0.0127188044983872,0.0127188044983872,1,0.00282551710487575,J4(u)=,353.919688257723,J4(uh)=,353.917517708312,J4(uh2)=,353.919763594815,1,0.00217054941111883,6.13288687556213e-06,7.5337092710015e-05,0.00223975361695328,-0.0347087665104946,0.0347087665104946,1,0.00118288493685736,J5(u)=,-844.882273289825,J5(uh)=,-845.390763582434,J5(uh2)=,-844.881950017715,1,0.508490292609281,0.00060184751022093,0.000323272109653772,0.509415412229156,-0.000635748832086694,0.000635748832086694,0.00157852040370443,0.000394474429442204,1,8.94870003943171e-22,1.59627641530765e-10,-0.000442824023056519,-0.000442823863428878,J(uh)=,4,4.00157558240756,0.00157558240755673,-5.25874023285978e-10,0.000997148576334464,0.367123819387682,0.000578433831222266,4.0015785204037,0.631698249825838,0.912229221987915,0,0,-1.0e+100,3659,3659,10.002460293595,3.58774768996726e-06,0.020666636005848,5760.33706707972,20,36581,36581,406702,162188,162188,41163,41163,1571824,623724,623724,162188,162188,5,6,1,0,0,0,0,0,0,0,0,0,3,0.00157852040370443,Ieff/Ieffp/Ieffa=,0.631698465493974,0.328093941159456,0.935302989828493,0.000997148916771018,0.000517902980452002,0.00147639485309003,5.25874023285978e-10,0,2.17773943408671,1.17648363887739,1.23599007202132,0.903310743584428,1.6007659698953,1.3213228170016,0.00157558240755698,1.29133855023831


==> Compdata/Circle/Boussinesq/BossiDataNewton.csv <==
DOFS_primal,Newton_Steps,Number_of_line_searches
1680,19,88
2420,6,0
3114,7,0
4066,7,0
5224,7,0
6936,6,0
9312,6,0
12240,7,0
15932,6,0
21132,5,0
27958,6,0
36486,5,0
47652,6,0
61512,5,0
80472,5,0
105170,5,0
137784,5,0
182182,5,0
236512,4,0
309694,5,0
406702,5,0


==> Compdata/Circle/Density/Density.csv <==
Sign0Correct,weights0,strJu0,J0u,strJuh0,J0uh,strJu2h0,J0uh2$,saturation0,absoulteError0,relativeError0,enrichedabsoulteError0,enrichedrelativeError0,bh0sign,bh0,Sign1Correct,weights1,strJu1,J1u,strJuh1,J1uh,strJu2h1,J1uh2$,saturation1,absoulteError1,relativeError1,enrichedabsoulteError1,enrichedrelativeError1,bh1sign,bh1,Sign2Correct,weights2,strJu2,J2u,strJuh2,J2uh,strJu2h2,J2uh2$,saturation2,absoulteError2,relativeError2,enrichedabsoulteError2,enrichedrelativeError2,bh2sign,bh2,Sign3Correct,weights3,strJu3,J3u,strJuh3,J3uh,strJu2h3,J3uh2$,saturation3,absoulteError3,relativeError3,enrichedabsoulteError3,enrichedrelativeError3,bh3sign,bh3,Sign4Correct,weights4,strJu4,J4u,strJuh4,J4uh,strJu2h4,J4uh2$,saturation4,absoulteError4,relativeError4,enrichedabsoulteError4,enrichedrelativeError4,bh4sign,bh4,Sign5Correct,weights5,strJu5,J5u,strJuh5,J5uh,strJu2h5,J5uh2$,saturation5,absoulteError5,relativeError5,enrichedabsoulteError5,enrichedrelativeError5,bh5sign,bh5,"Combined Error absolut","Combined Error relativ","Factor Combined Error",l2NormAuh2,Interpolationpartu,Interpolationpartz,Interpolationpart,strJuh,Juh,Juh2,Juh2-Juh,estimatedErrorRemainder,ErrorTotalEstimation,RelErrorInErrorTotalEstimation,AbsErrorInErrorTotalEstimation,Ju,IeffRL,Iefftilde,enrichedsolvesu,enrichedsolvesz,interpolationconstant,MarkedCells,number_of_marked_cells,percentage_of_marked_cells,h_min,h_max,h_maxdh_min,Refinementstep,Cells,Cellsadjoint,DOFS_primal,DOFS_primal_comp0,DOFS_primal_comp1,DOFS_primal_comp2,DOFS_primal_comp3,DOFS_adjoint,DOFS_adjoint_comp0,DOFS_adjoint_comp1,DOFS_adjoint_comp2,DOFS_adjoint_comp3,Newton_Steps,number_of_primal_solves,number_of_adjoint_solves,MeanLinearSolverIterations,MaxLinearIterations,MeanLinearSolverIterations_primal,MaxLinearIterations_primal,MeanLinearSolverIterations_adjoint,MaxLinearIterations_adjoint,GMRES_iter_of_adjoint_large,Mean_line_searches,Number_of_line_searches,refinementstrategy,Exact_Error,strIeff,Ieff,Ieff_primal,Ieff_adjoint,Estimated_Error,Estimated_Error_primal,Estimated_Error_adjoint,Estimated_Error_remainder,saturation,FactorReduction0,FactorReduction1,FactorReduction2,FactorReduction3,FactorReduction4,FactorReduction5,"Estimated Combined Error","Factor Estimated Combined Error"
1,-10.8279638324718,J0(u)=,-0.123614937331334,J0(uh)=,-0.0923534669557275,J0(uh2)=,-0.104967442088702,1,0.0312614703756068,0.25289395481239,0.0186474952426319,0.265507929945365,0.596500900903959,0.596500900903959,1,2.00479670694845,J1(u)=,0.571908199988224,J1(uh)=,0.498803692431301,J1(uh2)=,0.545453078444964,1,0.0731045075569229,0.127825597811726,0.0264551215432599,0.0811762117980631,0.361880852868896,0.361880852868896,1,3.88599596978307,J2(u)=,0.3423596419452,J(uh2)=,0.257334286441842,J2(uh2)=,0.308537224683733,1,0.0850253555033574,0.248350988510986,0.0338224172614669,0.197148050269095,0.397792129903313,0.397792129903313,1,0.640224369448072,J3(u)=,8.6216363051642,J3(uh)=,1.56195241499802,J3(uh2)=,5.45428239086596,1,7.05968389016618,0.818833414016497,3.16735391429825,3.07349656185144,0.448653787276542,0.448653787276542,0,-0.00285276174731148,J4(u)=,353.526188854817,J4(uh)=,350.53751016622,J4(uh2)=,350.484622656753,0,2.98867868859793,0.00845391029807212,3.0415661980644,0.0613414197645448,1.0176959502767,1.0176959502767,1,0.00106351669424895,J5(u)=,-844.88235522199,J5(uh)=,-940.276730405432,J5(uh2)=,-843.527663447502,1,95.3943751834423,0.112908471331938,1.35469177448829,96.8619754292625,-0.0142009607157993,0.0142009607157993,5.42817512479715,0.730754866922363,1,2.48803597344689e-24,-2.6378937312051e-14,-0.354446062310267,-0.354446062310293,J(uh)=,2,5.02409024144452,3.02409024144452,-0.114587477104485,3.90208901858266,-0.290334846859183,-0.877998777138143,7.42817512479715,0.718858350895317,0.78415581351606,0,0,-1.0e+100,14,14,10.4477611940299,0.00363989777421429,0.141940784334927,38.9958161299095,0,134,134,1680,669,669,171,171,6276,2469,2469,669,669,15,16,1,0,0,0,0,0,0,0,4.06666666666667,61,3,5.42817512479715,Ieff/Ieffp/Ieffa=,0.747005883448896,1.01744929413026,0.476562472767532,4.05487875461441,5.52289294914029,2.58686456008853,0.114587477104485,0,"","","","","","","",""
1,-10.426269071123,J0(u)=,-0.123614937331334,J0(uh)=,-0.0959115857435174,J0(uh2)=,-0.119725170574131,1,0.0277033515878169,0.224110064575461,0.00388976675720362,0.247923649406075,0.140407803903201,0.140407803903201,1,1.90824027789984,J1(u)=,0.571908199988224,J1(uh)=,0.524043020987156,J1(uh2)=,0.556889333891329,1,0.0478651790010678,0.083693814850099,0.0150188660968946,0.0508475019459259,0.313774363960063,0.313774363960063,1,3.52335838473659,J2(u)=,0.3423596419452,J(uh2)=,0.283820120125181,J2(uh2)=,0.324459846670933,1,0.058539521820019,0.17098838369912,0.0178997952742669,0.130348657153368,0.305772830350413,0.305772830350413,1,0.250350375221273,J3(u)=,8.6216363051642,J3(uh)=,3.99440184228263,J3(uh2)=,7.51231201638871,1,4.62723446288157,0.536700261887636,1.1093242887755,2.98120991221844,0.23973807631193,0.23973807631193,0,-0.0028493515867583,J4(u)=,353.526188854817,J4(uh)=,350.957040418342,J4(uh2)=,350.76166464316,0,2.56914843647576,0.00726720825067596,2.76452421165737,0.202642983432293,1.07604690036891,1.07604690036891,1,0.00106725900791744,J5(u)=,-844.88235522199,J5(uh)=,-936.97967651856,J5(uh2)=,-843.240971346866,1,92.0973212965695,0.109006089104999,1.64138387512435,93.8477112607988,-0.0178222759578295,0.0178222759578295,1.83583774795221,0.478601512520253,1,0.619956713360912,-3.23722946534296,-0.0750432559908923,-3.31227272133386,J(uh)=,2,3.43546412537684,1.43546412537684,-0.0559942544979264,1.61185957827069,-0.122883915923396,-0.176395452893858,3.83583774795221,0.877996751111937,2.68222630518257,0,0,-1.0e+100,20,20,10.1522842639594,0.00181231869129456,0.141940784334927,78.3199914103063,1,197,197,2458,980,980,249,249,9208,3624,3624,980,980,4,5,1,0,0,0,0,0,0,0,0,0,3,1.83583774795221,Ieff/Ieffp/Ieffa=,0.919165641296871,1.1474582463189,0.690873036274844,1.68743898091349,2.10654716279128,1.26833079903571,0.0559942544979264,0,1.12843640151304,1.5273004109165,1.45244362884906,1.52568104054313,1.16329545080613,1.03579967191723,1.43546412537684,2.10669858478744
0,-7.84556209158432,J0(u)=,-0.123614937331334,J0(uh)=,-0.12746059343188,J0(uh2)=,-0.129448871699113,0,0.00384565610054582,0.0311099627890279,0.00583393436777885,0.0291216845217949,1.51701925893759,1.51701925893759,1,1.83827801648219,J1(u)=,0.571908199988224,J1(uh)=,0.543987357208157,J1(uh2)=,0.560277962487027,1,0.0279208427800665,0.0488204973816452,0.0116302375011964,0.0325298921027751,0.416543210848191,0.416543210848191,1,3.20339870166525,J2(u)=,0.3423596419452,J(uh2)=,0.312168447680322,J2(uh2)=,0.330668405632788,1,0.0301911942648775,0.0881856111699933,0.0116912363124116,0.0696856532175274,0.387239941879756,0.387239941879756,1,0.149750806032083,J3(u)=,8.6216363051642,J3(uh)=,6.677760384046,J3(uh2)=,7.63216671608961,1,1.94387592111821,0.225464848239291,0.989469589074588,0.728941483804327,0.509018903071447,0.509018903071447,1,0.0028504305954215,J4(u)=,353.526188854817,J4(uh)=,350.824188319564,J4(uh2)=,350.98679379705,1,2.70200053525377,0.007642999643128,2.53939505776731,0.154962477843338,0.939820338536242,0.939820338536242,1,0.00107303385898253,J5(u)=,-844.88235522199,J5(uh)=,-931.937041528415,J5(uh2)=,-844.707100538146,1,87.0546863064245,0.103037642777557,0.175254683843718,87.3329786330458,-0.00201315622718848,0.00201315622718848,0.510080847272609,0.113097938716791,1,6.51727899710159e-24,2.28952624424058e-13,-0.0316084107831698,-0.0316084107829409,J(uh)=,4,4.34179585677932,0.341795856779322,0.000120036360316815,0.373455992711445,-0.0926287879275362,-0.0316601359321224,4.51008084727261,0.732150588888616,0.794118041601162,0,0,-1.0e+100,27,27,10.3846153846154,0.000908063619153835,0.141940784334927,156.311497719942,2,260,260,3216,1283,1283,325,325,12084,4759,4759,1283,1283,4,5,1,0,0,0,0,0,0,0,0,0,3,0.510080847272609,Ieff/Ieffp/Ieffa=,0.762326499113064,0.717762063609295,0.806890934616834,0.388848146565954,0.366116681545965,0.411579611585942,0.000120036360316815,0,7.20380368486015,1.71431712782109,1.93896012547341,2.38041657526154,0.950831949496435,1.05792491138726,0.341795856779323,4.19977040945709
1,-8.59984554095216,J0(u)=,-0.123614937331334,J0(uh)=,-0.116281158218253,J0(uh2)=,-0.127720399871838,1,0.00733377911308081,0.0593276125960695,0.00410546254050342,0.0707668542496537,-0.559801771665138,0.559801771665138,1,1.81313094571487,J1(u)=,0.571908199988224,J1(uh)=,0.551532145189726,J1(uh2)=,0.563691725851871,1,0.0203760547984974,0.0356281913756735,0.00821647413635296,0.0234686107135291,0.403241658780722,0.403241658780722,1,3.14753423099195,J2(u)=,0.3423596419452,J(uh2)=,0.31770901493416,J2(uh2)=,0.334060862337283,1,0.0246506270110399,0.0720021404128752,0.00829877960791703,0.0556502930097523,0.33665592377023,0.33665592377023,0,0.108490013966229,J3(u)=,8.6216363051642,J3(uh)=,9.21743820874872,J3(uh2)=,9.75329315197439,0,0.595801903584515,0.0691054322516065,1.13165684681019,0.604960375477279,1.89938440948546,1.89938440948546,1,0.00284081469185719,J4(u)=,353.526188854817,J4(uh)=,352.011696808794,J4(uh2)=,352.101478174421,1,1.51449204602358,0.00428395998307648,1.42471068039657,0.0854974056439281,0.940718496434014,0.940718496434014,1,0.00109888460026948,J5(u)=,-844.88235522199,J5(uh)=,-910.013662721976,J5(uh2)=,-845.68033417133,1,65.1313074999858,0.0770892031268339,0.797978949339949,64.4104177537727,0.0122518490718173,0.0122518490718173,0.188838140664561,0.0450812693933794,1,7.96985462842832e-24,-1.00785828158292e-13,-0.0130061351021904,-0.0130061351022912,J(uh)=,4,4.30097548927852,0.300975489278522,0.00102979924963108,0.268615436294812,0.107517236906171,0.0323600529837096,4.18883814066456,1.42246389076644,1.4913384044453,0,0,-1.0e+100,37,37,10.1369863013699,0.000456426436525136,0.0808204109075688,177.072151041185,3,365,365,4428,1767,1767,447,447,16728,6597,6597,1767,1767,4,5,1,0,0,0,0,0,0,0,0,0,3,0.188838140664561,Ieff/Ieffp/Ieffa=,1.47932756380459,1.24332426498221,1.71533086262697,0.279353466582694,0.234787042442373,0.323919890723015,0.00102979924963108,0,0.524375774242582,1.3702771736816,1.22476374541533,3.26262119913228,1.78409688076481,1.33660277442524,0.300975489278522,1.13562688310152
0,-8.07057566695925,J0(u)=,-0.123614937331334,J0(uh)=,-0.123906898499692,J0(uh2)=,-0.128659494916942,0,0.00029196116835728,0.00236185993910036,0.00504455758560748,0.00239073647814985,17.2781798825875,17.2781798825875,1,1.79797075644652,J1(u)=,0.571908199988224,J1(uh)=,0.55618257216618,J1(uh2)=,0.565260796073829,1,0.0157256278220435,0.027496769275851,0.00664740391439467,0.0184185453682022,0.422711512037481,0.422711512037481,1,3.07984207469839,J2(u)=,0.3423596419452,J(uh2)=,0.324691973077201,J2(uh2)=,0.336073033210301,1,0.0176676688679986,0.051605582853211,0.00628660873489834,0.0402245227201107,0.355825592038644,0.355825592038644,0,0.10596405250502,J3(u)=,8.6216363051642,J3(uh)=,9.43716266374986,J3(uh2)=,9.91109626703508,0,0.815526358585657,0.094590670462076,1.28945996187088,0.568524273747294,1.58113830202514,1.58113830202514,1,0.00283862248290757,J4(u)=,353.526188854817,J4(uh)=,352.283548101723,J4(uh2)=,352.369827257792,1,1.24264075309441,0.00351498924908423,1.15636159702564,0.0827641668196854,0.930567900775893,0.930567900775893,1,0.00110802022132557,J5(u)=,-844.88235522199,J5(uh)=,-902.510604728552,J5(uh2)=,-845.340630696115,1,57.6282495065618,0.0682086081575466,0.458275474125116,57.2381826405942,0.00795227129140779,0.00795227129140779,0.0612957300636348,0.0150926537089862,1,1.22479643755698e-23,2.14065613366222e-13,-0.0108889196100678,-0.0108889196098537,J(uh)=,4,4.20354076441419,0.203540764414186,0.000120202540795125,0.187740243441672,0.0776282874734703,0.0158005209725144,4.06129573006363,3.06286005969368,3.24050570643856,0,0,-1.0e+100,50,50,10.183299389002,0.000228574384295929,0.0808204109075688,353.584725412332,4,491,491,5982,2388,2388,603,603,22584,8904,8904,2388,2388,3,4,1,0,0,0,0,0,0,0,0,0,3,0.0612957300636348,Ieff/Ieffp/Ieffa=,3.25409624592684,2.86151732413253,3.64667516772114,0.199462205091419,0.175398793472442,0.223525616710395,0.000120202540795125,0,25.1190223492539,1.29572281813354,1.39523936039403,0.73057344782552,1.21876901449772,1.13019756903374,0.203540764414187,1.47869882548965
1,-8.352462310674,J0(u)=,-0.123614937331334,J0(uh)=,-0.119725173584088,J0(uh2)=,-0.122195561598029,1,0.00388976374724601,0.0314667776501798,0.00141937573330499,0.0339371656641208,0.36490024215736,0.36490024215736,1,1.77763677301678,J1(u)=,0.571908199988224,J1(uh)=,0.56254461832657,J1(uh2)=,0.569718661062047,1,0.00936358166165341,0.0163725256288443,0.00218953892617646,0.00919848289336736,0.233835620310042,0.233835620310042,1,3.02306083189187,J2(u)=,0.3423596419452,J(uh2)=,0.330790564797927,J2(uh2)=,0.339511108036589,1,0.0115690771472731,0.0337921756242662,0.00284853390861017,0.0250716323856033,0.246219631207282,0.246219631207282,1,0.117323356554911,J3(u)=,8.6216363051642,J3(uh)=,8.52345201641049,J3(uh2)=,9.07450812683715,0,0.0981842887537141,0.011388126949278,0.452871821672943,0.539667983477379,-4.61246730430496,4.61246730430496,0,-0.00283409328217796,J4(u)=,353.526188854817,J4(uh)=,352.846536946559,J4(uh2)=,352.838773559281,0,0.679651908258222,0.00192249380579082,0.687415295536766,0.00968588108433491,1.01142259321899,1.01142259321899,1,0.00112429965612547,J5(u)=,-844.88235522199,J5(uh)=,-889.442591707423,J5(uh2)=,-845.849600045643,1,44.5602364854328,0.0527413505679436,0.967244823653232,43.6457330123475,0.0217064562475882,0.0217064562475882,0.143800348137825,0.0670773042194601,1,1.76129497487128e-23,6.36010966896613e-14,-0.00944066524028256,-0.00944066524021896,J(uh)=,2,2.17343473787848,0.173434737878484,-0.000104473490912139,0.158379115534547,0.0868085743842461,0.0150556223439366,2.14380034813783,1.10138200348965,1.16703320226957,0,0,-1.0e+100,66,66,10.0609756097561,0.000228574384295929,0.0808204109075688,353.584725412332,5,656,656,7940,3170,3170,800,800,30032,11846,11846,3170,3170,4,5,1,0,0,0,0,0,0,0,0,0,3,0.143800348137825,Ieff/Ieffp/Ieffa=,1.19391650413297,1.03213397565773,1.3556990326082,0.171685608941816,0.148421225024459,0.194949992859173,0.000104473490912139,0,0.0750588435001975,1.67944579224897,1.52714591173446,8.30607797782522,1.82834880325575,1.29326624030375,0.173434737878483,1.17358706164619
0,-7.66301932034423,J0(u)=,-0.123614937331334,J0(uh)=,-0.130496865295007,J0(uh2)=,-0.132103547942918,0,0.00688192796367312,0.0556723007125505,0.00848861061158404,0.0540656180646395,1.2334640316481,1.2334640316481,1,1.76693681454857,J1(u)=,0.571908199988224,J1(uh)=,0.56595119404736,J1(uh2)=,0.570738870861077,1,0.00595700594086312,0.0104160177122583,0.00116932912714696,0.00562834089854218,0.196294772702129,0.196294772702129,1,2.96445453686708,J2(u)=,0.3423596419452,J(uh2)=,0.337330185895456,J2(uh2)=,0.343194206090884,1,0.00502945604974331,0.0146905634705283,0.000834564145683947,0.00882654327510108,-0.165935269625538,0.165935269625538,0,0.115615618536738,J3(u)=,8.6216363051642,J3(uh)=,8.64935043081778,J3(uh2)=,9.01606603878406,0,0.0277141256535742,0.0032144855886549,0.394429733619859,0.369930093554939,14.2320828934031,14.2320828934031,0,-0.00283110857159996,J4(u)=,353.526188854817,J4(uh)=,353.218527198647,J4(uh2)=,353.101970834258,0,0.307661656170922,0.000870265530164921,0.424218020559749,0.117426629918993,1.37884592392649,1.37884592392649,1,0.00113660360811842,J5(u)=,-844.88235522199,J5(uh)=,-879.814205108357,J5(uh2)=,-845.303825025867,1,34.9318498863672,0.0413452235929214,0.421469803877358,34.5517253060828,0.0120654876637909,0.0120654876637909,0.00832735724670153,0.00414641428682117,1,2.34650625754697e-23,3.30016031941282e-13,-0.0068631704155844,-0.00686317041525438,J(uh)=,2,2.12010784194722,0.120107841947223,2.10969690708627e-05,0.105804991556732,0.119083401704739,0.0143028503904904,2.0083273572467,12.7057106381069,13.529882126363,0,0,-1.0e+100,88,88,10.0571428571429,0.00011461943147015,0.0808204109075688,705.119628242234,6,875,875,10404,4154,4154,1048,1048,39540,15616,15616,4154,4154,3,4,1,0,0,0,0,0,0,0,0,0,3,0.00832735724670153,Ieff/Ieffp/Ieffa=,14.3157908927294,12.600507619611,16.0310741658479,0.119212705032834,0.104928928438285,0.133496481627383,2.10969690708627e-05,0,0.565214249230517,1.57186038667886,2.30026409075859,3.5427525291981,2.20908876561674,1.27563345858827,0.120107841947223,1.44399179159919
1,-8.24113678634094,J0(u)=,-0.123614937331334,J0(uh)=,-0.121342482951797,J0(uh2)=,-0.121412364291289,1,0.00227245437953758,0.0183833315665286,0.00220257304004488,0.0184532129060213,0.969248518200435,0.969248518200435,1,1.76296764797984,J1(u)=,0.571908199988224,J1(uh)=,0.567225383373251,J1(uh2)=,0.571451842293704,1,0.00468281661497294,0.00818805643120586,0.000456357694519127,0.00396159751075205,0.0974536762895987,0.0974536762895987,1,2.97204523633674,J2(u)=,0.3423596419452,J(uh2)=,0.336468633711838,J2(uh2)=,0.34129817026367,1,0.00589100823336142,0.0172070755766954,0.00106147168153004,0.012377539024864,0.18018506161964,0.18018506161964,1,0.119387982367965,J3(u)=,8.6216363051642,J3(uh)=,8.37605243145754,J3(uh2)=,8.60995098696571,1,0.245583873706664,0.0284846014160402,0.0116853181984879,0.205413954092136,0.0475817814179663,0.0475817814179663,1,0.00283091986291614,J4(u)=,353.526188854817,J4(uh)=,353.242072691488,J4(uh2)=,353.300390531158,1,0.284116163329543,0.000803663695325895,0.22579832365966,0.0575141759745568,0.794739450982095,0.794739450982095,1,0.00114804521525564,J5(u)=,-844.88235522199,J5(uh)=,-871.045832264822,J5(uh2)=,-845.107810646178,1,26.163477042832,0.0309670060939522,0.225455424188226,25.9689886247378,0.00861718126452133,0.00861718126452133,0.104652532440858,0.025496075883097,1,3.42238384365035e-23,-2.96408858167707e-13,-0.0055441635606859,-0.00554416356098231,J(uh)=,4,4.0802484044865,0.0802484044865004,2.99970539961139e-05,0.0734107923312369,0.0852055838245822,0.00683761215526349,4.10465253244086,0.701471723799165,0.754448593366229,0,0,-1.0e+100,115,115,10.0174216027875,5.73627299594724e-05,0.0785913465970706,1370.07681908787,7,1148,1148,13532,5403,5403,1363,1363,51548,20371,20371,5403,5403,3,4,1,0,0,0,0,0,0,0,0,0,3,0.104652532440858,Ieff/Ieffp/Ieffa=,0.832518218057643,0.789455024912059,0.875581411203228,0.087125139822883,0.0826184676052078,0.0916318120405582,2.99970539961139e-05,0,3.02841193453289,1.27209891624115,0.853751319046026,0.112849940980559,1.08287276783359,1.33513790346675,0.0802484044865003,1.4967006847772
1,-8.21541779195064,J0(u)=,-0.123614937331334,J0(uh)=,-0.121722354884956,J0(uh2)=,-0.123246902316528,1,0.00189258244637798,0.0153103054310107,0.000368035014806298,0.0168348528625824,0.194461813545107,0.194461813545107,1,1.75816899054754,J1(u)=,0.571908199988224,J1(uh)=,0.568773539617811,J1(uh2)=,0.571595651241748,1,0.00313466037041266,0.00548105512471618,0.000312548746475239,0.00265894350077876,0.0997073716263857,0.0997073716263857,1,2.95578438256932,J2(u)=,0.3423596419452,J(uh2)=,0.338319671048113,J2(uh2)=,0.341911387449098,1,0.00403997089708685,0.0118003713116791,0.000448254496101474,0.0082086549106937,0.110954882478164,0.110954882478164,1,0.117844442428372,J3(u)=,8.6216363051642,J3(uh)=,8.48576292096095,J3(uh2)=,8.5860771154878,1,0.135873384203251,0.0157595819858308,0.0355591896764054,0.0845546125410145,0.26170827999112,0.26170827999112,1,0.00283036080134315,J4(u)=,353.526188854817,J4(uh)=,353.311846152423,J4(uh2)=,353.394644844741,1,0.21434270239439,0.000606299360985712,0.131544010076709,0.0821923929566952,0.613708834531107,0.613708834531107,1,0.00115654374833266,J5(u)=,-844.88235522199,J5(uh)=,-864.645199493455,J5(uh2)=,-844.939737822825,1,19.7628442714647,0.023391238021857,0.0573826008352398,19.7288529086513,0.00290355983415271,0.00290355983415271,0.0724760854221422,0.0177965650139919,1,3.87957499799776e-23,9.573128762116e-14,-0.00388687417090432,-0.00388687417080859,J(uh)=,4,4.06294893148171,0.0629489314817091,2.73102886190679e-06,0.0521355055407158,0.171780929182814,0.0108134259409933,4.07247608542214,0.719347702584222,0.772977450219862,0,0,-1.0e+100,151,151,10.0132625994695,2.8687050016086e-05,0.0707106781186548,2464.89890312892,8,1508,1508,17636,7042,7042,1776,1776,67328,26622,26622,7042,7042,3,4,1,0,0,0,0,0,0,0,0,0,3,0.0724760854221422,Ieff/Ieffp/Ieffa=,0.907692374262808,0.827143113170645,0.988241635354971,0.0657859900540984,0.0599480949264923,0.0716238851817044,2.73102886190679e-06,0,1.2007161874964,1.49388324782263,1.4581808590773,1.80744650725192,1.32552291333329,1.32387204409687,0.062948931481709,1.27481757986342
1,-8.33791519043181,J0(u)=,-0.123614937331334,J0(uh)=,-0.119934057514467,J0(uh2)=,-0.120547724226457,1,0.00368087981686696,0.0297769824289182,0.00306721310487718,0.0303906491409079,0.833282600214826,0.833282600214826,1,1.75614886903957,J1(u)=,0.571908199988224,J1(uh)=,0.569427807419821,J1(uh2)=,0.571808730047681,1,0.00248039256840227,0.0043370466946502,9.94699405422184e-05,0.00195612406679015,0.0401024990194562,0.0401024990194562,1,2.95305639049645,J2(u)=,0.3423596419452,J(uh2)=,0.338632206014829,J2(uh2)=,0.34149697757492,1,0.00372743593037095,0.0108874863555547,0.000862664370279598,0.00802271479546334,0.231436404647671,0.231436404647671,1,0.117960604040515,J3(u)=,8.6216363051642,J3(uh)=,8.47740657259214,J3(uh2)=,8.54659146800122,1,0.144229732572057,0.0167288119641125,0.0750448371629773,0.0524560834449676,0.520314610758116,0.520314610758116,1,0.00282949703751989,J4(u)=,353.526188854817,J4(uh)=,353.419702067092,J4(uh2)=,353.461343360897,1,0.10648678772526,0.000301213293618229,0.0648454939205863,0.0413400805110551,0.608953423291257,0.608953423291257,1,0.00116390265348432,J5(u)=,-844.88235522199,J5(uh)=,-859.178383180372,J5(uh2)=,-844.898976368295,1,14.2960279583815,0.0169207320640816,0.0166211463047148,14.2963275441409,0.0011626408645186,0.0011626408645186,0.0800080461375829,0.0196097765575056,1,5.31578589521245e-23,2.03390205102723e-13,-0.00266709040534498,-0.00266709040514159,J(uh)=,4,4.04265654299194,0.0426565429919421,2.74015835464923e-06,0.0313427704786655,0.265229475239328,0.0113137725132766,4.08000804613758,0.391745230533039,0.425080507844464,0,0,-1.0e+100,199,199,10.0251889168766,1.43468423797737e-05,0.0707106781186548,4928.65790582207,9,1985,1985,23032,9196,9196,2320,2320,88108,34858,34858,9196,9196,3,4,1,0,0,0,0,0,0,0,0,0,3,0.0800080461375829,Ieff/Ieffp/Ieffa=,0.562648460716942,0.525274290287351,0.600022631146533,0.0450164040042811,0.0420261696521965,0.0480066383563657,2.74015835464923e-06,0,0.514165781155246,1.26377590803372,1.0838471733798,0.942062234881897,2.01285724711129,1.38240106475716,0.0426565429919413,1.47571573002532
1,-8.11856555628795,J0(u)=,-0.123614937331334,J0(uh)=,-0.123174468822942,J0(uh2)=,-0.12359208230668,1,0.000440468508392342,0.00356323044691372,2.28550246547388e-05,0.00398084393065132,0.0518879879475537,0.0518879879475537,1,1.75404810375312,J1(u)=,0.571908199988224,J1(uh)=,0.570109792234495,J1(uh2)=,0.571832036371855,1,0.00179840775372864,0.00314457417075969,7.61636163685298e-05,0.00142233003339959,0.0423505827366568,0.0423505827366568,1,2.93947222535715,J2(u)=,0.3423596419452,J(uh2)=,0.340197124971473,J2(uh2)=,0.342266880630084,1,0.00216251697372677,0.00631650670458674,9.27613151160411e-05,0.00424675104597601,0.0428950691453677,0.0428950691453677,1,0.117237732552611,J3(u)=,8.6216363051642,J3(uh)=,8.52967707773814,J3(uh2)=,8.6168145317763,1,0.0919592274260594,0.0106660991221559,0.00482177338790279,0.0764713549160007,0.0524338179306669,0.0524338179306669,1,0.00282910997255986,J4(u)=,353.526188854817,J4(uh)=,353.468055218501,J4(uh2)=,353.490210992627,1,0.0581336363169385,0.000164439405480119,0.0359778621903502,0.0219913347211082,0.618882018564995,0.618882018564995,1,0.00116919654733836,J5(u)=,-844.88235522199,J5(uh)=,-855.288191088547,J5(uh2)=,-844.901258879342,1,10.4058358665566,0.0123163133923213,0.0189036573514159,10.3992485225975,0.00181663996951658,0.00181663996951658,0.0361991498805132,0.0089686233350465,1,6.32306737713736e-23,-1.91434370096029e-14,-0.00197943360385144,-0.00197943360387058,J(uh)=,4,4.03491815470982,0.0349181547098247,2.07062804328188e-06,0.0215999684871056,0.381411513105297,0.0133181862227191,4.03619914988051,0.596698225190458,0.651379995629939,0,0,-1.0e+100,261,261,10.0384615384615,1.43468423797737e-05,0.0404102054537844,2816.66197927671,10,2600,2600,29862,11922,11922,3009,3009,114540,45348,45348,11922,11922,3,4,1,0,0,0,0,0,0,0,0,0,3,0.0361991498805132,Ieff/Ieffp/Ieffa=,0.974780990695323,0.873767333712692,1.07579464767795,0.0352862431828552,0.0316296346737621,0.0389428516919482,2.07062804328188e-06,0,8.35673776157515,1.37921589987569,1.72365626520252,1.56840957247087,1.83175859058093,1.37384715093649,0.0349181547098244,1.2216150408412
1,-8.1572251336813,J0(u)=,-0.123614937331334,J0(uh)=,-0.122590707454056,J0(uh2)=,-0.122641226440387,1,0.0010242298772779,0.00828564815377113,0.000973710890947665,0.00833616714010137,0.95067612510533,0.95067612510533,1,1.75246370367833,J1(u)=,0.571908199988224,J1(uh)=,0.570625227729997,J1(uh2)=,0.571923548984984,1,0.00128297225822627,0.00224331852254031,1.53489967604781e-05,0.00094499726755356,-0.0119636232678159,0.0119636232678159,1,2.93563647492418,J2(u)=,0.3423596419452,J(uh2)=,0.340641632075997,J2(uh2)=,0.342137416306382,1,0.00171800986920234,0.00501814366740499,0.000222225638818019,0.00352235943702066,0.129350618294874,0.129350618294874,1,0.117063055241628,J3(u)=,8.6216363051642,J3(uh)=,8.54240475729864,J3(uh2)=,8.59593057398115,1,0.079231547865561,0.00918985040207538,0.0257057311830522,0.0443359662804334,0.324438078966592,0.324438078966592,1,0.00282913918248065,J4(u)=,353.526188854817,J4(uh)=,353.464405778431,J4(uh2)=,353.508199709879,1,0.0617830763865754,0.000174762374993237,0.0179891449386105,0.0436191690729717,0.29116622205817,0.29116622205817,1,0.00117315049998219,J5(u)=,-844.88235522199,J5(uh)=,-852.405552412228,J5(uh2)=,-844.893642579909,1,7.52319719023785,0.00890443165695081,0.0112873579190591,7.52081426397574,0.00150034056447512,0.00150034056447512,0.0339224109813534,0.008409286923568,1,9.00710706049007e-23,1.02082323812246e-13,-0.00153350418896723,-0.00153350418886515,J(uh)=,4,4.02228082990361,0.022280829903611,2.37520902708017e-07,0.00970533715256168,0.564408633136742,0.0125754927510493,4.03392241098135,0.286103990600684,0.331310216941969,0,0,-1.0e+100,340,340,10.0235849056604,7.175673210703e-06,0.0404102054537844,5631.5559902463,11,3392,3392,38774,15478,15478,3909,3909,148892,58968,58968,15478,15478,3,4,1,0,0,0,0,0,0,0,0,0,3,0.0339224109813534,Ieff/Ieffp/Ieffa=,0.689664947419793,0.631710721931426,0.74761917290816,0.0233950977858077,0.0214291507306853,0.0253610448409301,2.37520902708017e-07,0,0.430048486344662,1.40175108401406,1.25873373168154,1.16063903714332,0.940931396054115,1.38316670471688,0.0222808299036101,1.5671837566592
1,-8.09075241149941,J0(u)=,-0.123614937331334,J0(uh)=,-0.123597899075332,J0(uh2)=,-0.123663191579967,0,1.70382560026328e-05,0.000137833310200723,4.82542486326398e-05,0.000203125814835996,-2.8321119617632,2.8321119617632,1,1.75155262416276,J1(u)=,0.571908199988224,J1(uh)=,0.570922041510457,J1(uh2)=,0.571878558394964,1,0.000986158477766841,0.00172433001972545,2.96415932594662e-05,0.000767813135218077,0.0300576367062115,0.0300576367062115,1,2.93058827121101,J2(u)=,0.3423596419452,J(uh2)=,0.341228418138304,J2(uh2)=,0.342337670503646,1,0.00113122380689606,0.00330419730686929,2.19714415536365e-05,0.00219494494152687,0.0194227184927476,0.0194227184927476,1,0.116572239956996,J3(u)=,8.6216363051642,J3(uh)=,8.57837166351874,J3(uh2)=,8.63060750816862,1,0.0432646416454645,0.00501814738108934,0.00897120300442111,0.0472176972687963,-0.207356461609837,0.207356461609837,1,0.00282898116695719,J4(u)=,353.526188854817,J4(uh)=,353.484148880208,J4(uh2)=,353.515256109922,1,0.042039974608997,0.000118916153694802,0.0109327448953991,0.0309883135599031,0.260055934787824,0.260055934787824,1,0.0011754294542201,J5(u)=,-844.88235522199,J5(uh)=,-850.752885602567,J5(uh2)=,-844.888474158683,1,5.87053038057672,0.0069483406113201,0.00611893669247365,5.87135978449557,0.00104231411742946,0.00104231411742946,0.0172430928062184,0.00429227019821032,1,1.23228918637881e-22,-9.27286802083612e-14,-0.00123723022029498,-0.00123723022038771,J(uh)=,4,4.01852487024684,0.0185248702468366,4.35537079728718e-08,0.014573286510635,0.213312357039392,0.00395158373620162,4.01724309280622,0.845166622624648,0.916918844473244,0,0,-1.0e+100,443,443,10.0067765981477,3.58780696651306e-06,0.0404102054537844,11263.2050249511,12,4427,4427,50320,20088,20088,5072,5072,193540,76682,76682,20088,20088,3,4,1,0,0,0,0,0,0,0,0,0,3,0.0172430928062184,Ieff/Ieffp/Ieffa=,1.6377056027082,2.14262331243711,1.13278789297929,0.0282391096967613,0.0369454526251202,0.0195327667684025,4.35537079728718e-08,0,60.1135396204659,1.30097979903956,1.51871792189058,1.83132333592013,1.46962687207126,1.28151916479798,0.0185248702468369,1.20275227878665
1,-8.09105042017958,J0(u)=,-0.123614937331334,J0(uh)=,-0.123593346731092,J0(uh2)=,-0.123673300624882,0,2.1590600242552e-05,0.000174660123676487,5.83632935476641e-05,0.000254614017466703,-2.70318068474254,2.70318068474254,1,1.75106139159988,J1(u)=,0.571908199988224,J1(uh)=,0.571082204654365,J1(uh2)=,0.571865473749213,1,0.000825995333858409,0.001444279578218,4.2726239010582e-05,0.000661010483370177,0.051726973820782,0.051726973820782,1,2.92902789811383,J2(u)=,0.3423596419452,J(uh2)=,0.341410199829082,J2(uh2)=,0.342325205353864,1,0.000949442116117583,0.00277323025203291,3.44365913353961e-05,0.00185822472725072,0.0362703431318306,0.0362703431318306,1,0.116555148710626,J3(u)=,8.6216363051642,J3(uh)=,8.57962956645292,J3(uh2)=,8.62063999328882,1,0.0420067387112795,0.00487224666228593,0.000996311875383071,0.0361381801736105,0.0237179058872177,0.0237179058872177,1,0.00282895387625621,J4(u)=,353.526188854817,J4(uh)=,353.48755891467,J4(uh2)=,353.515329282822,1,0.0386299401477572,0.00010927037760029,0.0108595719953541,0.0276610977748028,0.281118012448814,0.281118012448814,1,0.00117542965413402,J5(u)=,-844.88235522199,J5(uh)=,-850.752740908797,J5(uh2)=,-844.888474759012,1,5.87038568680691,0.00694816935224607,0.00611953702218671,5.87121431913697,0.00104244207257791,0.00104244207257791,0.016307611033417,0.00406034910986836,1,1.5655847114263e-22,-6.08634476959434e-14,-0.00116987109840269,-0.00116987109846355,J(uh)=,4,4.01645010978755,0.0164501097875487,4.35974277162269e-08,0.00401686293544508,0.7558154330079,0.0124332468521036,4.01630761103342,0.246318294397251,0.318056030603142,0,0,-1.0e+100,579,579,10.0017274140612,1.79389607361935e-06,0.0404102054537844,22526.503094604,13,5789,5789,65480,26152,26152,6588,6588,252332,100014,100014,26152,26152,3,4,1,0,0,0,0,0,0,0,0,0,3,0.016307611033417,Ieff/Ieffp/Ieffa=,1.08469028356926,0.982019354809211,1.18736121232931,0.0176887072361743,0.0160143896655158,0.0193630248068329,4.35974277162269e-08,0,0.789151566479045,1.19390320664437,1.19146158327357,1.02994526527829,1.08827439152628,1.00002464808575,0.0164501097875483,1.12612441412756
1,-8.09815171097941,J0(u)=,-0.123614937331334,J0(uh)=,-0.123484967396228,J0(uh2)=,-0.123536472684999,1,0.000129969935106403,0.00105140962663788,7.8464646334972e-05,0.00110291491540931,0.603713822513916,0.603713822513916,1,1.75036521962516,J1(u)=,0.571908199988224,J1(uh)=,0.571309340923804,J1(uh2)=,0.571896994226547,1,0.000598859064419366,0.00104712445884094,1.12057616764583e-05,0.000459471156098035,0.0187118511553682,0.0187118511553682,1,2.92703287384474,J2(u)=,0.3423596419452,J(uh2)=,0.341642900199639,J2(uh2)=,0.342327432088811,1,0.000716741745560634,0.00209353456934436,3.22098563887985e-05,0.00140900268017253,0.0449392777639929,0.0449392777639929,1,0.116582120905575,J3(u)=,8.6216363051642,J3(uh)=,8.57764460135309,J3(uh2)=,8.61175527189812,1,0.0439917038111162,0.00510247733191505,0.00988103326608325,0.0290081932131179,0.224611288267185,0.224611288267185,1,0.00282884086812333,J4(u)=,353.526188854817,J4(uh)=,353.501680235342,J4(uh2)=,353.520721109338,1,0.0245086194751707,6.93261779404853e-05,0.005467745479109,0.0189715478181212,0.223094796695844,0.223094796695844,1,0.00117796472580191,J5(u)=,-844.88235522199,J5(uh)=,-848.921854870685,J5(uh2)=,-844.888281843252,1,4.03949964869537,0.00478113860909547,0.00592662126155119,4.03835416604291,0.00146716716845496,0.00146716716845496,0.0141550301944822,0.00352627890253565,1,1.98141815920053e-22,-2.31916888062207e-13,-0.000815454486933383,-0.0008154544871653,J(uh)=,4,4.01223131755295,0.0122313175529483,1.05535248723853e-08,-0.000856008341461073,1.06998496586778,0.0130873258944093,4.01415503019448,-0.0604737912741972,-0.00286497829666107,0,0,-1.0e+100,757,757,10.0066093853272,1.79386643553748e-06,0.0404102054537844,22526.8752752356,14,7565,7565,84822,33870,33870,8541,8541,327576,129918,129918,33870,33870,3,4,1,0,0,0,0,0,0,0,0,0,3,0.0141550301944822,Ieff/Ieffp/Ieffa=,0.906300049471471,0.841194366487877,0.971405732455065,0.0128287045655294,0.0119071316570642,0.0137502774739945,1.05535248723853e-08,0,0.166119958626404,1.37928167566315,1.32466417925041,0.9548786492026,1.57617772746819,1.45324574757739,0.0122313175529481,1.34491723531316
1,-8.08980006379085,J0(u)=,-0.123614937331334,J0(uh)=,-0.123612449271262,J0(uh2)=,-0.12365732522042,0,2.4880600721644e-06,2.01275034059635e-05,4.23878890860874e-05,6.50034525642153e-05,-17.0365215696796,17.0365215696796,1,1.74985339207984,J1(u)=,0.571908199988224,J1(uh)=,0.571476447413356,J1(uh2)=,0.571894547714227,1,0.00043175257486705,0.000754933352723288,1.36522739969669e-05,0.000336833051853205,0.0316205965909314,0.0316205965909314,1,2.92512812025519,J2(u)=,0.3423596419452,J(uh2)=,0.341865367563031,J2(uh2)=,0.342354507785929,1,0.000494274382168425,0.00144372852874855,5.13415927100302e-06,0.000954588305851132,0.01038726556792,0.01038726556792,1,0.116338051828077,J3(u)=,8.6216363051642,J3(uh)=,8.59563989843832,J3(uh2)=,8.61783814335854,1,0.0259964067258807,0.00301525207115374,0.00379816180566195,0.019182992849065,0.146103338269465,0.146103338269465,1,0.00282879267452641,J4(u)=,353.526188854817,J4(uh)=,353.507702775503,J4(uh2)=,353.523689600734,1,0.0184860793148687,5.22905513018736e-05,0.00249925408354557,0.0159345346800212,0.135196546600088,0.135196546600088,1,0.00117958716273435,J5(u)=,-844.88235522199,J5(uh)=,-847.754224182927,J5(uh2)=,-844.885332228329,1,2.87186896093681,0.00339913473537062,0.00297700633905151,2.87229108933313,0.00103660939254011,0.00103660939254011,0.00868573186874499,0.00216672806244054,1,7.71008068704724e-10,0.000182047028562094,-0.000563836042931043,-0.000381789014368949,J(uh)=,4,4.00853728160985,0.00853728160985412,1.03993330082489e-08,-0.00462447883768,1.54168048437599,0.0131617604475341,4.00868573186874,-0.532422472574921,-0.488466589508487,0,0,-1.0e+100,989,989,10.0030342874482,8.9694247961777e-07,0.0331254935526381,36931.5695324793,15,9887,9887,110122,43967,43967,11094,11094,426004,169035,169035,43967,43967,3,4,1,0,0,0,0,0,0,0,0,0,3,0.00868573186874499,Ieff/Ieffp/Ieffa=,1.04142846073555,0.971551150028556,1.11130577144253,0.00904556837042877,0.00843863278591888,0.00965250395493866,1.03993330082489e-08,0,52.2374586371381,1.38704225354944,1.45008879969912,1.69222247809042,1.32578785678248,1.40657519672404,0.00853728160985478,1.43269463418299
0,-8.0891713776131,J0(u)=,-0.123614937331334,J0(uh)=,-0.123622056366306,J0(uh2)=,-0.123633152536705,0,7.11903497219168e-06,5.75904103976529e-05,1.82152053710694e-05,4.64942399987752e-05,2.5586621560677,2.5586621560677,1,1.74955318120843,J1(u)=,0.571908199988224,J1(uh)=,0.571574508703584,J1(uh2)=,0.571902154970847,1,0.000333691284639559,0.000583470012576197,6.04501737677676e-06,0.000255823745313415,0.018115598623759,0.018115598623759,1,2.92414904901881,J2(u)=,0.3423596419452,J(uh2)=,0.341979831819978,J2(uh2)=,0.342357231266463,1,0.00037981012522198,0.00110938930495428,2.41067873696377e-06,0.00073198985846926,0.0063470628529317,0.0063470628529317,1,0.11623447926521,J3(u)=,8.6216363051642,J3(uh)=,8.60329917870854,J3(uh2)=,8.61869548796506,1,0.0183371264556627,0.00212687311394463,0.0029408171991463,0.0132694361425717,0.16037502965674,0.16037502965674,1,0.00282877266199435,J4(u)=,353.526188854817,J4(uh)=,353.510203713216,J4(uh2)=,353.52488738368,1,0.0159851416012771,4.52162869547457e-05,0.00130147113765133,0.014638454176671,0.0814175545087044,0.0814175545087044,1,0.00118075016764728,J5(u)=,-844.88235522199,J5(uh)=,-846.919210684987,J5(uh2)=,-844.88555428266,1,2.0368554629971,0.00241081548266198,0.00319906066977182,2.03606721780999,0.00157058796163407,0.00157058796163407,0.0062184870768851,0.00155220867182968,1,3.35704208927587e-22,1.54071798549323e-12,-0.0058390394495953,-0.00583903944805458,J(uh)=,4,4.00599892451834,0.00599892451833917,1.87280269625988e-08,nan,nan,nan,4.00621848707689,nan,nan,0,0,-1.0e+100,1292,1292,10.0046461204894,4.4847170291018e-07,0.0331254935526381,73863.0627923307,16,12914,12914,143414,57249,57249,14458,14458,555128,220315,220315,57249,57249,3,4,1,0,0,0,0,0,0,0,0,0,3,0.0062184870768851,Ieff/Ieffp/Ieffa=,1.02909220188584,0.957192266774199,1.10099213699748,0.00639939655835034,0.00595228774102971,0.00684650537567097,1.87280269625988e-08,0,0.349494008932845,1.29386829905796,1.30137231565258,1.41769250426109,1.15645389799937,1.40995225881715,0.00599892451833928,1.4231353609727
0,-8.0874288698971,J0(u)=,-0.123614937331334,J0(uh)=,-0.123648691826173,J0(uh2)=,-0.123658467117193,0,3.37544948385837e-05,0.000273061618339126,4.35297858587119e-05,0.000263286327318997,1.28959968344584,1.28959968344584,1,1.74935751072592,J1(u)=,0.571908199988224,J1(uh)=,0.571638440895387,J1(uh2)=,0.571898089300798,1,0.000269759092836663,0.00047168250576267,1.01106874259571e-05,0.000212034100351964,0.0374804323355248,0.0374804323355248,1,2.92346794101003,J2(u)=,0.3423596419452,J(uh2)=,0.342059506099633,J2(uh2)=,0.342358841035677,1,0.00030013584556704,0.000876668300801301,8.00909522702398e-07,0.000577333364756964,0.00266849006718693,0.00266849006718693,1,0.116185038874721,J3(u)=,8.6216363051642,J3(uh)=,8.60696015326266,J3(uh2)=,8.62038199984931,1,0.0146761519015399,0.00170224669448759,0.00125430531488746,0.0117195998921649,0.0854655445993203,0.0854655445993203,1,0.00282876553192612,J4(u)=,353.526188854817,J4(uh)=,353.511094756268,J4(uh2)=,353.525550971557,1,0.0150940985490138,4.26958426981274e-05,0.000637883260935723,0.0144135194453799,0.0422604409838971,0.0422604409838971,1,0.00118142564864099,J5(u)=,-844.88235522199,J5(uh)=,-846.434983996087,J5(uh2)=,-844.883475330996,1,1.55262877409643,0.00183768635301714,0.00112010900545556,1.553346351444,0.000721427442375862,0.000721427442375862,0.00465851794301475,0.00116327470173601,1,4.40387299509847e-22,-1.72131320578647e-12,-0.00031287311180231,-0.000312873113523623,J(uh)=,4,4.00484167409011,0.00484167409010805,6.36136440669484e-09,nan,nan,nan,4.00465851794301,nan,nan,0,0,-1.0e+100,1692,1692,10.0059136605559,2.24236430322245e-07,0.0331254935526381,147725.744229135,17,16910,16910,186514,74452,74452,18805,18805,723316,287206,287206,74452,74452,3,4,1,0,0,0,0,0,0,0,0,0,3,0.00465851794301475,Ieff/Ieffp/Ieffa=,1.20562328141609,1.3034360813289,1.10781048150327,0.00561641768899316,0.00607208037244353,0.00516075500554278,6.36136440669484e-09,0,0.210906280963036,1.2369973561618,1.26546072664001,1.24945057660098,1.05903254502877,1.31187537998738,0.00484167409010797,1.23901865484827
1,-8.08995318343295,J0(u)=,-0.123614937331334,J0(uh)=,-0.123610109641655,J0(uh2)=,-0.123623869958565,0,4.82768967963176e-06,3.90542581977108e-05,8.93262723038191e-06,5.28145751077244e-05,-1.85029026784158,1.85029026784158,1,1.74915165864723,J1(u)=,0.571908199988224,J1(uh)=,0.571705715199897,J1(uh2)=,0.571907548927089,1,0.000202484788326962,0.000354051206699137,6.51061135004127e-07,0.000152217479507179,0.00321535825176569,0.00321535825176569,1,2.9228921981071,J2(u)=,0.3423596419452,J(uh2)=,0.342126883997847,J2(uh2)=,0.342361105743322,1,0.000232757947352447,0.000679863859040089,1.4637981226584e-06,0.000445642113564984,-0.0062889286458687,0.0062889286458687,1,0.116085209311906,J3(u)=,8.6216363051642,J3(uh)=,8.61436186338892,J3(uh2)=,8.62331698477419,1,0.00727444177528014,0.000843742593377881,0.00168067960998997,0.00811137879189222,-0.23103898029691,0.23103898029691,1,0.00282874168385001,J4(u)=,353.526188854817,J4(uh)=,353.51407507771,J4(uh2)=,353.525724831478,1,0.0121137771078565,3.4265572084198e-05,0.000464023339418418,0.0116154881963539,0.0383054216110241,0.0383054216110241,1,0.00118172771211826,J5(u)=,-844.88235522199,J5(uh)=,-846.218625276622,J5(uh2)=,-844.884102102358,1,1.336270054632,0.00158160487832758,0.00174688036781845,1.3361047791425,0.00130728093603769,0.00130728093603769,0.00353138797200625,0.000882068261689108,1,0.00146755289161516,0.402507852364336,-0.000297153959669779,0.402210698404666,J(uh)=,4,4.00379851733276,0.00379851733276215,-4.8129136127739e-09,-9.44662566706916,2487.92446012874,9.45042418440192,4.00353138797201,-2675.0461127335,-2788.94203739345,0,0,-1.0e+100,2208,2208,10.0045310376076,1.12118186222417e-07,0.0211680843095685,188801.522953429,18,22070,22070,243002,97022,97022,24479,24479,943100,374528,374528,97022,97022,3,4,1,0,0,0,0,0,0,0,0,0,3,0.00353138797200625,Ieff/Ieffp/Ieffa=,1.15338056956017,1.05414357735227,1.25261756176808,0.00407303427049051,0.00372258994982944,0.00442347859115159,4.8129136127739e-09,0,6.99185264143953,1.33224374564409,1.28947625196474,2.0174952738521,1.24602742931635,1.16191242085719,0.00379851733276216,1.27462208697815
1,-8.09055233395133,J0(u)=,-0.123614937331334,J0(uh)=,-0.123600955623707,J0(uh2)=,-0.123611851712048,1,1.39817076270365e-05,0.00011310694264691,3.08561928658024e-06,0.000124003030987366,0.220689730388408,0.220689730388408,1,1.7490086384438,J1(u)=,0.571908199988224,J1(uh)=,0.571752464807584,J1(uh2)=,0.57190905141911,1,0.000155735180639271,0.000272308004400843,8.51430886239513e-07,0.000115721392875332,-0.00546717114748579,0.00546717114748579,1,2.92245490433639,J2(u)=,0.3423596419452,J(uh2)=,0.342178077244641,J2(uh2)=,0.342359852978787,1,0.000181564700558079,0.000530333247010293,2.11033587604881e-07,0.000348557512864609,-0.00116230515599245,0.00116230515599245,1,0.116074962979243,J3(u)=,8.6216363051642,J3(uh)=,8.61512228247557,J3(uh2)=,8.62298314699706,1,0.00651402268863421,0.00075554366457472,0.00134684183285572,0.00710532085691521,-0.206760384056646,0.206760384056646,1,0.00282870375663373,J4(u)=,353.526188854817,J4(uh)=,353.518814988968,J4(uh2)=,353.525978083583,1,0.00737386584944488,2.08580469620402e-05,0.000210771234264939,0.0071422365682179,0.0285835460758764,0.0285835460758764,1,0.00118219341865956,J5(u)=,-844.88235522199,J5(uh)=,-845.885270731639,J5(uh2)=,-844.882782601158,1,1.0029155096488,0.00118704752614379,0.000427379168058906,1.00367517800689,0.000426136762216953,0.000426136762216953,0.00287873010255968,0.000719164955188618,1,7.9188348434454e-22,-7.16361068348417e-12,-0.000206544526583295,-0.000206544533746906,J(uh)=,4,4.00301110479602,0.0030111047960224,-2.3154653511473e-10,-0.0104314857460774,4.4643383252078,0.0134425905420998,4.00287873010256,-3.62364145801722,-3.55189296948637,0,0,-1.0e+100,2887,2887,10.0006928086463,5.60591727043852e-08,0.0211534064549774,377340.681899193,19,28868,28868,315344,125899,125899,31773,31773,1226516,487359,487359,125899,125899,3,4,1,0,0,0,0,0,0,0,0,0,3,0.00287873010255968,Ieff/Ieffp/Ieffa=,1.12067210813117,1.04280363657067,1.19854057969167,0.00322611253277621,0.0030019502196547,0.00345027484589773,2.3154653511473e-10,0,0.345286127303679,1.30018655705018,1.28195594538484,1.11673571355112,1.64279868324001,1.33238547193265,0.00301110479602251,1.26150286691442
0,-8.08962807359294,J0(u)=,-0.123614937331334,J0(uh)=,-0.123615077343829,J0(uh2)=,-0.123617100109339,0,1.40012494501129e-07,1.13265028906534e-06,2.16277800468845e-06,8.90115221121981e-07,15.447035726308,15.447035726308,1,1.74888081647343,J1(u)=,0.571908199988224,J1(uh)=,0.571794252976295,J1(uh2)=,0.571908915562672,1,0.000113947011928572,0.000199240038752581,7.15574448362233e-07,8.45774523756462e-05,-0.00627988778512938,0.00627988778512938,1,2.92201701913089,J2(u)=,0.3423596419452,J(uh2)=,0.34222935508344,J2(uh2)=,0.342360995139514,1,0.000130286861759643,0.000380555549770372,1.35319431410208e-06,0.000248915493696627,-0.0103862683913478,0.0103862683913478,1,0.116040326531922,J3(u)=,8.6216363051642,J3(uh)=,8.61769377842029,J3(uh2)=,8.62301572397519,1,0.00394252674391282,0.000457282887420259,0.00137941881098413,0.0048646626674767,-0.34988191598546,0.34988191598546,1,0.00282871226683691,J4(u)=,353.526188854817,J4(uh)=,353.517751424824,J4(uh2)=,353.526156443309,1,0.00843742999381902,2.38664921010534e-05,3.2411508129826e-05,0.00838115199358814,0.00384139579866968,0.00384139579866968,1,0.00118254666957727,J5(u)=,-844.88235522199,J5(uh)=,-845.632587471132,J5(uh2)=,-844.882266901038,1,0.750232249141391,0.000887972443150703,8.83209518178774e-05,0.751208542536359,-0.00011772481377461,0.00011772481377461,0.00194739132176203,0.000486610924967418,1,9.91596949455305e-22,7.83927729008644e-12,-0.000150811528574291,-0.000150811520735014,J(uh)=,4,4.00213017387273,0.00213017387273418,-6.40591077247417e-11,-0.0113444269602636,6.32558731729373,0.0134746008329978,4.00194739132176,-5.8254480409202,-5.74800519774343,0,0,-1.0e+100,3770,3770,10.0015917652677,2.8029584544049e-08,0.0202824492686997,723608.629904074,20,37694,37694,409738,163577,163577,41292,41292,1595776,634311,634311,163577,163577,2,3,1,0,0,0,0,0,0,0,0,0,3,0.00194739132176203,Ieff/Ieffp/Ieffa=,1.18731677194603,1.10380429265063,1.27082925124143,0.0023121703778702,0.00214953890043151,0.0024748018553089,6.40591077247417e-11,0,99.8604280057575,1.36673334388877,1.39357643668657,1.65224565659364,0.873946907393214,1.33680671658223,0.00213017387273404,1.41354883493985
1,8.08958433525068,J0(u)=,-0.123614937331334,J0(uh)=,-0.123615745699375,J0(uh2)=,-0.123611439079324,0,8.08368041171903e-07,6.53940420650924e-06,3.49825201043097e-06,1.08460242581121e-05,-4.32754863163504,4.32754863163504,1,1.74880066277426,J1(u)=,0.571908199988224,J1(uh)=,0.571820460322573,J1(uh2)=,0.571910665056066,1,8.77396656504548e-05,0.000153415645469433,2.46506784218337e-06,6.32109119767947e-05,-0.0280952500093165,0.0280952500093165,1,2.9217597321458,J2(u)=,0.3423596419452,J(uh2)=,0.342259491428332,J2(uh2)=,0.342361596676133,1,0.00010015051686757,0.000292530148409258,1.95473093317355e-06,0.000190424900608515,-0.0195179315525482,0.0195179315525482,1,0.116020239974463,J3(u)=,8.6216363051642,J3(uh)=,8.61918575776178,J3(uh2)=,8.62339042534541,1,0.00245054740241812,0.000284232286735442,0.00175412018120369,0.00392043529688637,-0.715807488348431,0.715807488348431,1,0.00282868907597825,J4(u)=,353.526188854817,J4(uh)=,353.520649721521,J4(uh2)=,353.526232561809,1,0.00553913329690658,1.56682403497449e-05,4.37069912209154e-05,0.00556717204777775,-0.00789058303495318,0.00789058303495318,1,0.0011828353372248,J5(u)=,-844.88235522199,J5(uh)=,-845.426213209212,J5(uh2)=,-844.881695235783,1,0.543857987221941,0.000643708539846407,0.000659986207438124,0.545161681969225,-0.00121352673481799,0.00121352673481799,0.00139587032348398,0.000697448387988514,1,1.23270351963624e-21,-3.65036439181544e-11,-0.000154541047397532,-0.000154541083901176,J(uh)=,2,2.00163860962742,0.00163860962741635,3.10951688898201e-11,nan,nan,nan,2.00139587032348,nan,nan,0,0,-1.0e+100,4929,4929,10.000811589498,1.40147945306373e-08,0.0202824492686997,1447217.0265758,21,49286,49286,533966,213146,213146,53837,53837,2081252,827480,827480,213146,213146,2,3,1,0,0,0,0,0,0,0,0,0,3,0.00139587032348398,Ieff/Ieffp/Ieffa=,1.28855451713788,1.18448045437376,1.392628579902,0.00179865501066399,0.00165338111500715,0.00194392890632084,3.10951688898201e-11,0,0.173203896455569,1.29869439419253,1.30091052782007,1.60883512802995,1.52324010663023,1.37946351210841,0.00163860962741651,1.299988622728
Sign0Correct,weights0,strJu0,J0u,strJuh0,J0uh,strJu2h0,J0uh2$,saturation0,absoulteError0,relativeError0,enrichedabsoulteError0,enrichedrelativeError0,bh0sign,bh0,Sign1Correct,weights1,strJu1,J1u,strJuh1,J1uh,strJu2h1,J1uh2$,saturation1,absoulteError1,relativeError1,enrichedabsoulteError1,enrichedrelativeError1,bh1sign,bh1,Sign2Correct,weights2,strJu2,J2u,strJuh2,J2uh,strJu2h2,J2uh2$,saturation2,absoulteError2,relativeError2,enrichedabsoulteError2,enrichedrelativeError2,bh2sign,bh2,Sign3Correct,weights3,strJu3,J3u,strJuh3,J3uh,strJu2h3,J3uh2$,saturation3,absoulteError3,relativeError3,enrichedabsoulteError3,enrichedrelativeError3,bh3sign,bh3,Sign4Correct,weights4,strJu4,J4u,strJuh4,J4uh,strJu2h4,J4uh2$,saturation4,absoulteError4,relativeError4,enrichedabsoulteError4,enrichedrelativeError4,bh4sign,bh4,Sign5Correct,weights5,strJu5,J5u,strJuh5,J5uh,strJu2h5,J5uh2$,saturation5,absoulteError5,relativeError5,enrichedabsoulteError5,enrichedrelativeError5,bh5sign,bh5,"Combined Error absolut","Combined Error relativ","Factor Combined Error",l2NormAuh2,Interpolationpartu,Interpolationpartz,Interpolationpart,strJuh,Juh,Juh2,Juh2-Juh,estimatedErrorRemainder,ErrorTotalEstimation,RelErrorInErrorTotalEstimation,AbsErrorInErrorTotalEstimation,Ju,IeffRL,Iefftilde,enrichedsolvesu,enrichedsolvesz,interpolationconstant,MarkedCells,number_of_marked_cells,percentage_of_marked_cells,h_min,h_max,h_maxdh_min,Refinementstep,Cells,Cellsadjoint,DOFS_primal,DOFS_primal_comp0,DOFS_primal_comp1,DOFS_primal_comp2,DOFS_primal_comp3,DOFS_adjoint,DOFS_adjoint_comp0,DOFS_adjoint_comp1,DOFS_adjoint_comp2,DOFS_adjoint_comp3,Newton_Steps,number_of_primal_solves,number_of_adjoint_solves,MeanLinearSolverIterations,MaxLinearIterations,MeanLinearSolverIterations_primal,MaxLinearIterations_primal,MeanLinearSolverIterations_adjoint,MaxLinearIterations_adjoint,GMRES_iter_of_adjoint_large,Mean_line_searches,Number_of_line_searches,refinementstrategy,Exact_Error,strIeff,Ieff,Ieff_primal,Ieff_adjoint,Estimated_Error,Estimated_Error_primal,Estimated_Error_adjoint,Estimated_Error_remainder,saturation,FactorReduction0,FactorReduction1,FactorReduction2,FactorReduction3,FactorReduction4,FactorReduction5,"Estimated Combined Error","Factor Estimated Combined Error"
1,-10.8279638324718,J0(u)=,-0.123614937331334,J0(uh)=,-0.0923534669557275,J0(uh2)=,-0.104967442088702,1,0.0312614703756068,0.25289395481239,0.0186474952426319,0.265507929945365,0.596500900903959,0.596500900903959,1,2.00479670694845,J1(u)=,0.571908199988224,J1(uh)=,0.498803692431301,J1(uh2)=,0.545453078444964,1,0.0731045075569229,0.127825597811726,0.0264551215432599,0.0811762117980631,0.361880852868896,0.361880852868896,1,3.88599596978307,J2(u)=,0.3423596419452,J(uh2)=,0.257334286441842,J2(uh2)=,0.308537224683733,1,0.0850253555033574,0.248350988510986,0.0338224172614669,0.197148050269095,0.397792129903313,0.397792129903313,1,0.640224369448072,J3(u)=,8.6216363051642,J3(uh)=,1.56195241499802,J3(uh2)=,5.45428239086596,1,7.05968389016618,0.818833414016497,3.16735391429825,3.07349656185144,0.448653787276542,0.448653787276542,0,-0.00285276174731148,J4(u)=,353.526188854817,J4(uh)=,350.53751016622,J4(uh2)=,350.484622656753,0,2.98867868859793,0.00845391029807212,3.0415661980644,0.0613414197645448,1.0176959502767,1.0176959502767,1,0.00106351669424895,J5(u)=,-844.88235522199,J5(uh)=,-940.276730405432,J5(uh2)=,-843.527663447502,1,95.3943751834423,0.112908471331938,1.35469177448829,96.8619754292625,-0.0142009607157993,0.0142009607157993,5.42817512479715,0.730754866922363,1,2.48803597344689e-24,-2.6378937312051e-14,-0.354446062310267,-0.354446062310293,J(uh)=,2,5.02409024144452,3.02409024144452,-0.114587477104485,3.90208901858266,-0.290334846859183,-0.877998777138143,7.42817512479715,0.718858350895317,0.78415581351606,0,0,-1.0e+100,14,14,10.4477611940299,0.00363989777421429,0.141940784334927,38.9958161299095,0,134,134,1680,669,669,171,171,6276,2469,2469,669,669,15,16,1,0,0,0,0,0,0,0,4.06666666666667,61,3,5.42817512479715,Ieff/Ieffp/Ieffa=,0.747005883448896,1.01744929413026,0.476562472767532,4.05487875461441,5.52289294914029,2.58686456008853,0.114587477104485,0,"","","","","","","",""
1,-10.426269071123,J0(u)=,-0.123614937331334,J0(uh)=,-0.0959115857435174,J0(uh2)=,-0.119725170574131,1,0.0277033515878169,0.224110064575461,0.00388976675720362,0.247923649406075,0.140407803903201,0.140407803903201,1,1.90824027789984,J1(u)=,0.571908199988224,J1(uh)=,0.524043020987156,J1(uh2)=,0.556889333891329,1,0.0478651790010678,0.083693814850099,0.0150188660968946,0.0508475019459259,0.313774363960063,0.313774363960063,1,3.52335838473659,J2(u)=,0.3423596419452,J(uh2)=,0.283820120125181,J2(uh2)=,0.324459846670933,1,0.058539521820019,0.17098838369912,0.0178997952742669,0.130348657153368,0.305772830350413,0.305772830350413,1,0.250350375221273,J3(u)=,8.6216363051642,J3(uh)=,3.99440184228263,J3(uh2)=,7.51231201638871,1,4.62723446288157,0.536700261887636,1.1093242887755,2.98120991221844,0.23973807631193,0.23973807631193,0,-0.0028493515867583,J4(u)=,353.526188854817,J4(uh)=,350.957040418342,J4(uh2)=,350.76166464316,0,2.56914843647576,0.00726720825067596,2.76452421165737,0.202642983432293,1.07604690036891,1.07604690036891,1,0.00106725900791744,J5(u)=,-844.88235522199,J5(uh)=,-936.97967651856,J5(uh2)=,-843.240971346866,1,92.0973212965695,0.109006089104999,1.64138387512435,93.8477112607988,-0.0178222759578295,0.0178222759578295,1.83583774795221,0.478601512520253,1,0.619956713360912,-3.23722946534296,-0.0750432559908923,-3.31227272133386,J(uh)=,2,3.43546412537684,1.43546412537684,-0.0559942544979264,1.61185957827069,-0.122883915923396,-0.176395452893858,3.83583774795221,0.877996751111937,2.68222630518257,0,0,-1.0e+100,20,20,10.1522842639594,0.00181231869129456,0.141940784334927,78.3199914103063,1,197,197,2458,980,980,249,249,9208,3624,3624,980,980,4,5,1,0,0,0,0,0,0,0,0,0,3,1.83583774795221,Ieff/Ieffp/Ieffa=,0.919165641296871,1.1474582463189,0.690873036274844,1.68743898091349,2.10654716279128,1.26833079903571,0.0559942544979264,0,1.12843640151304,1.5273004109165,1.45244362884906,1.52568104054313,1.16329545080613,1.03579967191723,1.43546412537684,2.10669858478744
0,-7.84556209158432,J0(u)=,-0.123614937331334,J0(uh)=,-0.12746059343188,J0(uh2)=,-0.129448871699113,0,0.00384565610054582,0.0311099627890279,0.00583393436777885,0.0291216845217949,1.51701925893759,1.51701925893759,1,1.83827801648219,J1(u)=,0.571908199988224,J1(uh)=,0.543987357208157,J1(uh2)=,0.560277962487027,1,0.0279208427800665,0.0488204973816452,0.0116302375011964,0.0325298921027751,0.416543210848191,0.416543210848191,1,3.20339870166525,J2(u)=,0.3423596419452,J(uh2)=,0.312168447680322,J2(uh2)=,0.330668405632788,1,0.0301911942648775,0.0881856111699933,0.0116912363124116,0.0696856532175274,0.387239941879756,0.387239941879756,1,0.149750806032083,J3(u)=,8.6216363051642,J3(uh)=,6.677760384046,J3(uh2)=,7.63216671608961,1,1.94387592111821,0.225464848239291,0.989469589074588,0.728941483804327,0.509018903071447,0.509018903071447,1,0.0028504305954215,J4(u)=,353.526188854817,J4(uh)=,350.824188319564,J4(uh2)=,350.98679379705,1,2.70200053525377,0.007642999643128,2.53939505776731,0.154962477843338,0.939820338536242,0.939820338536242,1,0.00107303385898253,J5(u)=,-844.88235522199,J5(uh)=,-931.937041528415,J5(uh2)=,-844.707100538146,1,87.0546863064245,0.103037642777557,0.175254683843718,87.3329786330458,-0.00201315622718848,0.00201315622718848,0.510080847272609,0.113097938716791,1,6.51727899710159e-24,2.28952624424058e-13,-0.0316084107831698,-0.0316084107829409,J(uh)=,4,4.34179585677932,0.341795856779322,0.000120036360316815,0.373455992711445,-0.0926287879275362,-0.0316601359321224,4.51008084727261,0.732150588888616,0.794118041601162,0,0,-1.0e+100,27,27,10.3846153846154,0.000908063619153835,0.141940784334927,156.311497719942,2,260,260,3216,1283,1283,325,325,12084,4759,4759,1283,1283,4,5,1,0,0,0,0,0,0,0,0,0,3,0.510080847272609,Ieff/Ieffp/Ieffa=,0.762326499113064,0.717762063609295,0.806890934616834,0.388848146565954,0.366116681545965,0.411579611585942,0.000120036360316815,0,7.20380368486015,1.71431712782109,1.93896012547341,2.38041657526154,0.950831949496435,1.05792491138726,0.341795856779323,4.19977040945709
1,-8.59984554095216,J0(u)=,-0.123614937331334,J0(uh)=,-0.116281158218253,J0(uh2)=,-0.127720399871838,1,0.00733377911308081,0.0593276125960695,0.00410546254050342,0.0707668542496537,-0.559801771665138,0.559801771665138,1,1.81313094571487,J1(u)=,0.571908199988224,J1(uh)=,0.551532145189726,J1(uh2)=,0.563691725851871,1,0.0203760547984974,0.0356281913756735,0.00821647413635296,0.0234686107135291,0.403241658780722,0.403241658780722,1,3.14753423099195,J2(u)=,0.3423596419452,J(uh2)=,0.31770901493416,J2(uh2)=,0.334060862337283,1,0.0246506270110399,0.0720021404128752,0.00829877960791703,0.0556502930097523,0.33665592377023,0.33665592377023,0,0.108490013966229,J3(u)=,8.6216363051642,J3(uh)=,9.21743820874872,J3(uh2)=,9.75329315197439,0,0.595801903584515,0.0691054322516065,1.13165684681019,0.604960375477279,1.89938440948546,1.89938440948546,1,0.00284081469185719,J4(u)=,353.526188854817,J4(uh)=,352.011696808794,J4(uh2)=,352.101478174421,1,1.51449204602358,0.00428395998307648,1.42471068039657,0.0854974056439281,0.940718496434014,0.940718496434014,1,0.00109888460026948,J5(u)=,-844.88235522199,J5(uh)=,-910.013662721976,J5(uh2)=,-845.68033417133,1,65.1313074999858,0.0770892031268339,0.797978949339949,64.4104177537727,0.0122518490718173,0.0122518490718173,0.188838140664561,0.0450812693933794,1,7.96985462842832e-24,-1.00785828158292e-13,-0.0130061351021904,-0.0130061351022912,J(uh)=,4,4.30097548927852,0.300975489278522,0.00102979924963108,0.268615436294812,0.107517236906171,0.0323600529837096,4.18883814066456,1.42246389076644,1.4913384044453,0,0,-1.0e+100,37,37,10.1369863013699,0.000456426436525136,0.0808204109075688,177.072151041185,3,365,365,4428,1767,1767,447,447,16728,6597,6597,1767,1767,4,5,1,0,0,0,0,0,0,0,0,0,3,0.188838140664561,Ieff/Ieffp/Ieffa=,1.47932756380459,1.24332426498221,1.71533086262697,0.279353466582694,0.234787042442373,0.323919890723015,0.00102979924963108,0,0.524375774242582,1.3702771736816,1.22476374541533,3.26262119913228,1.78409688076481,1.33660277442524,0.300975489278522,1.13562688310152
0,-8.07057566695925,J0(u)=,-0.123614937331334,J0(uh)=,-0.123906898499692,J0(uh2)=,-0.128659494916942,0,0.00029196116835728,0.00236185993910036,0.00504455758560748,0.00239073647814985,17.2781798825875,17.2781798825875,1,1.79797075644652,J1(u)=,0.571908199988224,J1(uh)=,0.55618257216618,J1(uh2)=,0.565260796073829,1,0.0157256278220435,0.027496769275851,0.00664740391439467,0.0184185453682022,0.422711512037481,0.422711512037481,1,3.07984207469839,J2(u)=,0.3423596419452,J(uh2)=,0.324691973077201,J2(uh2)=,0.336073033210301,1,0.0176676688679986,0.051605582853211,0.00628660873489834,0.0402245227201107,0.355825592038644,0.355825592038644,0,0.10596405250502,J3(u)=,8.6216363051642,J3(uh)=,9.43716266374986,J3(uh2)=,9.91109626703508,0,0.815526358585657,0.094590670462076,1.28945996187088,0.568524273747294,1.58113830202514,1.58113830202514,1,0.00283862248290757,J4(u)=,353.526188854817,J4(uh)=,352.283548101723,J4(uh2)=,352.369827257792,1,1.24264075309441,0.00351498924908423,1.15636159702564,0.0827641668196854,0.930567900775893,0.930567900775893,1,0.00110802022132557,J5(u)=,-844.88235522199,J5(uh)=,-902.510604728552,J5(uh2)=,-845.340630696115,1,57.6282495065618,0.0682086081575466,0.458275474125116,57.2381826405942,0.00795227129140779,0.00795227129140779,0.0612957300636348,0.0150926537089862,1,1.22479643755698e-23,2.14065613366222e-13,-0.0108889196100678,-0.0108889196098537,J(uh)=,4,4.20354076441419,0.203540764414186,0.000120202540795125,0.187740243441672,0.0776282874734703,0.0158005209725144,4.06129573006363,3.06286005969368,3.24050570643856,0,0,-1.0e+100,50,50,10.183299389002,0.000228574384295929,0.0808204109075688,353.584725412332,4,491,491,5982,2388,2388,603,603,22584,8904,8904,2388,2388,3,4,1,0,0,0,0,0,0,0,0,0,3,0.0612957300636348,Ieff/Ieffp/Ieffa=,3.25409624592684,2.86151732413253,3.64667516772114,0.199462205091419,0.175398793472442,0.223525616710395,0.000120202540795125,0,25.1190223492539,1.29572281813354,1.39523936039403,0.73057344782552,1.21876901449772,1.13019756903374,0.203540764414187,1.47869882548965
1,-8.352462310674,J0(u)=,-0.123614937331334,J0(uh)=,-0.119725173584088,J0(uh2)=,-0.122195561598029,1,0.00388976374724601,0.0314667776501798,0.00141937573330499,0.0339371656641208,0.36490024215736,0.36490024215736,1,1.77763677301678,J1(u)=,0.571908199988224,J1(uh)=,0.56254461832657,J1(uh2)=,0.569718661062047,1,0.00936358166165341,0.0163725256288443,0.00218953892617646,0.00919848289336736,0.233835620310042,0.233835620310042,1,3.02306083189187,J2(u)=,0.3423596419452,J(uh2)=,0.330790564797927,J2(uh2)=,0.339511108036589,1,0.0115690771472731,0.0337921756242662,0.00284853390861017,0.0250716323856033,0.246219631207282,0.246219631207282,1,0.117323356554911,J3(u)=,8.6216363051642,J3(uh)=,8.52345201641049,J3(uh2)=,9.07450812683715,0,0.0981842887537141,0.011388126949278,0.452871821672943,0.539667983477379,-4.61246730430496,4.61246730430496,0,-0.00283409328217796,J4(u)=,353.526188854817,J4(uh)=,352.846536946559,J4(uh2)=,352.838773559281,0,0.679651908258222,0.00192249380579082,0.687415295536766,0.00968588108433491,1.01142259321899,1.01142259321899,1,0.00112429965612547,J5(u)=,-844.88235522199,J5(uh)=,-889.442591707423,J5(uh2)=,-845.849600045643,1,44.5602364854328,0.0527413505679436,0.967244823653232,43.6457330123475,0.0217064562475882,0.0217064562475882,0.143800348137825,0.0670773042194601,1,1.76129497487128e-23,6.36010966896613e-14,-0.00944066524028256,-0.00944066524021896,J(uh)=,2,2.17343473787848,0.173434737878484,-0.000104473490912139,0.158379115534547,0.0868085743842461,0.0150556223439366,2.14380034813783,1.10138200348965,1.16703320226957,0,0,-1.0e+100,66,66,10.0609756097561,0.000228574384295929,0.0808204109075688,353.584725412332,5,656,656,7940,3170,3170,800,800,30032,11846,11846,3170,3170,4,5,1,0,0,0,0,0,0,0,0,0,3,0.143800348137825,Ieff/Ieffp/Ieffa=,1.19391650413297,1.03213397565773,1.3556990326082,0.171685608941816,0.148421225024459,0.194949992859173,0.000104473490912139,0,0.0750588435001975,1.67944579224897,1.52714591173446,8.30607797782522,1.82834880325575,1.29326624030375,0.173434737878483,1.17358706164619
0,-7.66301932034423,J0(u)=,-0.123614937331334,J0(uh)=,-0.130496865295007,J0(uh2)=,-0.132103547942918,0,0.00688192796367312,0.0556723007125505,0.00848861061158404,0.0540656180646395,1.2334640316481,1.2334640316481,1,1.76693681454857,J1(u)=,0.571908199988224,J1(uh)=,0.56595119404736,J1(uh2)=,0.570738870861077,1,0.00595700594086312,0.0104160177122583,0.00116932912714696,0.00562834089854218,0.196294772702129,0.196294772702129,1,2.96445453686708,J2(u)=,0.3423596419452,J(uh2)=,0.337330185895456,J2(uh2)=,0.343194206090884,1,0.00502945604974331,0.0146905634705283,0.000834564145683947,0.00882654327510108,-0.165935269625538,0.165935269625538,0,0.115615618536738,J3(u)=,8.6216363051642,J3(uh)=,8.64935043081778,J3(uh2)=,9.01606603878406,0,0.0277141256535742,0.0032144855886549,0.394429733619859,0.369930093554939,14.2320828934031,14.2320828934031,0,-0.00283110857159996,J4(u)=,353.526188854817,J4(uh)=,353.218527198647,J4(uh2)=,353.101970834258,0,0.307661656170922,0.000870265530164921,0.424218020559749,0.117426629918993,1.37884592392649,1.37884592392649,1,0.00113660360811842,J5(u)=,-844.88235522199,J5(uh)=,-879.814205108357,J5(uh2)=,-845.303825025867,1,34.9318498863672,0.0413452235929214,0.421469803877358,34.5517253060828,0.0120654876637909,0.0120654876637909,0.00832735724670153,0.00414641428682117,1,2.34650625754697e-23,3.30016031941282e-13,-0.0068631704155844,-0.00686317041525438,J(uh)=,2,2.12010784194722,0.120107841947223,2.10969690708627e-05,0.105804991556732,0.119083401704739,0.0143028503904904,2.0083273572467,12.7057106381069,13.529882126363,0,0,-1.0e+100,88,88,10.0571428571429,0.00011461943147015,0.0808204109075688,705.119628242234,6,875,875,10404,4154,4154,1048,1048,39540,15616,15616,4154,4154,3,4,1,0,0,0,0,0,0,0,0,0,3,0.00832735724670153,Ieff/Ieffp/Ieffa=,14.3157908927294,12.600507619611,16.0310741658479,0.119212705032834,0.104928928438285,0.133496481627383,2.10969690708627e-05,0,0.565214249230517,1.57186038667886,2.30026409075859,3.5427525291981,2.20908876561674,1.27563345858827,0.120107841947223,1.44399179159919
1,-8.24113678634094,J0(u)=,-0.123614937331334,J0(uh)=,-0.121342482951797,J0(uh2)=,-0.121412364291289,1,0.00227245437953758,0.0183833315665286,0.00220257304004488,0.0184532129060213,0.969248518200435,0.969248518200435,1,1.76296764797984,J1(u)=,0.571908199988224,J1(uh)=,0.567225383373251,J1(uh2)=,0.571451842293704,1,0.00468281661497294,0.00818805643120586,0.000456357694519127,0.00396159751075205,0.0974536762895987,0.0974536762895987,1,2.97204523633674,J2(u)=,0.3423596419452,J(uh2)=,0.336468633711838,J2(uh2)=,0.34129817026367,1,0.00589100823336142,0.0172070755766954,0.00106147168153004,0.012377539024864,0.18018506161964,0.18018506161964,1,0.119387982367965,J3(u)=,8.6216363051642,J3(uh)=,8.37605243145754,J3(uh2)=,8.60995098696571,1,0.245583873706664,0.0284846014160402,0.0116853181984879,0.205413954092136,0.0475817814179663,0.0475817814179663,1,0.00283091986291614,J4(u)=,353.526188854817,J4(uh)=,353.242072691488,J4(uh2)=,353.300390531158,1,0.284116163329543,0.000803663695325895,0.22579832365966,0.0575141759745568,0.794739450982095,0.794739450982095,1,0.00114804521525564,J5(u)=,-844.88235522199,J5(uh)=,-871.045832264822,J5(uh2)=,-845.107810646178,1,26.163477042832,0.0309670060939522,0.225455424188226,25.9689886247378,0.00861718126452133,0.00861718126452133,0.104652532440858,0.025496075883097,1,3.42238384365035e-23,-2.96408858167707e-13,-0.0055441635606859,-0.00554416356098231,J(uh)=,4,4.0802484044865,0.0802484044865004,2.99970539961139e-05,0.0734107923312369,0.0852055838245822,0.00683761215526349,4.10465253244086,0.701471723799165,0.754448593366229,0,0,-1.0e+100,115,115,10.0174216027875,5.73627299594724e-05,0.0785913465970706,1370.07681908787,7,1148,1148,13532,5403,5403,1363,1363,51548,20371,20371,5403,5403,3,4,1,0,0,0,0,0,0,0,0,0,3,0.104652532440858,Ieff/Ieffp/Ieffa=,0.832518218057643,0.789455024912059,0.875581411203228,0.087125139822883,0.0826184676052078,0.0916318120405582,2.99970539961139e-05,0,3.02841193453289,1.27209891624115,0.853751319046026,0.112849940980559,1.08287276783359,1.33513790346675,0.0802484044865003,1.4967006847772
1,-8.21541779195064,J0(u)=,-0.123614937331334,J0(uh)=,-0.121722354884956,J0(uh2)=,-0.123246902316528,1,0.00189258244637798,0.0153103054310107,0.000368035014806298,0.0168348528625824,0.194461813545107,0.194461813545107,1,1.75816899054754,J1(u)=,0.571908199988224,J1(uh)=,0.568773539617811,J1(uh2)=,0.571595651241748,1,0.00313466037041266,0.00548105512471618,0.000312548746475239,0.00265894350077876,0.0997073716263857,0.0997073716263857,1,2.95578438256932,J2(u)=,0.3423596419452,J(uh2)=,0.338319671048113,J2(uh2)=,0.341911387449098,1,0.00403997089708685,0.0118003713116791,0.000448254496101474,0.0082086549106937,0.110954882478164,0.110954882478164,1,0.117844442428372,J3(u)=,8.6216363051642,J3(uh)=,8.48576292096095,J3(uh2)=,8.5860771154878,1,0.135873384203251,0.0157595819858308,0.0355591896764054,0.0845546125410145,0.26170827999112,0.26170827999112,1,0.00283036080134315,J4(u)=,353.526188854817,J4(uh)=,353.311846152423,J4(uh2)=,353.394644844741,1,0.21434270239439,0.000606299360985712,0.131544010076709,0.0821923929566952,0.613708834531107,0.613708834531107,1,0.00115654374833266,J5(u)=,-844.88235522199,J5(uh)=,-864.645199493455,J5(uh2)=,-844.939737822825,1,19.7628442714647,0.023391238021857,0.0573826008352398,19.7288529086513,0.00290355983415271,0.00290355983415271,0.0724760854221422,0.0177965650139919,1,3.87957499799776e-23,9.573128762116e-14,-0.00388687417090432,-0.00388687417080859,J(uh)=,4,4.06294893148171,0.0629489314817091,2.73102886190679e-06,0.0521355055407158,0.171780929182814,0.0108134259409933,4.07247608542214,0.719347702584222,0.772977450219862,0,0,-1.0e+100,151,151,10.0132625994695,2.8687050016086e-05,0.0707106781186548,2464.89890312892,8,1508,1508,17636,7042,7042,1776,1776,67328,26622,26622,7042,7042,3,4,1,0,0,0,0,0,0,0,0,0,3,0.0724760854221422,Ieff/Ieffp/Ieffa=,0.907692374262808,0.827143113170645,0.988241635354971,0.0657859900540984,0.0599480949264923,0.0716238851817044,2.73102886190679e-06,0,1.2007161874964,1.49388324782263,1.4581808590773,1.80744650725192,1.32552291333329,1.32387204409687,0.062948931481709,1.27481757986342
1,-8.33791519043181,J0(u)=,-0.123614937331334,J0(uh)=,-0.119934057514467,J0(uh2)=,-0.120547724226457,1,0.00368087981686696,0.0297769824289182,0.00306721310487718,0.0303906491409079,0.833282600214826,0.833282600214826,1,1.75614886903957,J1(u)=,0.571908199988224,J1(uh)=,0.569427807419821,J1(uh2)=,0.571808730047681,1,0.00248039256840227,0.0043370466946502,9.94699405422184e-05,0.00195612406679015,0.0401024990194562,0.0401024990194562,1,2.95305639049645,J2(u)=,0.3423596419452,J(uh2)=,0.338632206014829,J2(uh2)=,0.34149697757492,1,0.00372743593037095,0.0108874863555547,0.000862664370279598,0.00802271479546334,0.231436404647671,0.231436404647671,1,0.117960604040515,J3(u)=,8.6216363051642,J3(uh)=,8.47740657259214,J3(uh2)=,8.54659146800122,1,0.144229732572057,0.0167288119641125,0.0750448371629773,0.0524560834449676,0.520314610758116,0.520314610758116,1,0.00282949703751989,J4(u)=,353.526188854817,J4(uh)=,353.419702067092,J4(uh2)=,353.461343360897,1,0.10648678772526,0.000301213293618229,0.0648454939205863,0.0413400805110551,0.608953423291257,0.608953423291257,1,0.00116390265348432,J5(u)=,-844.88235522199,J5(uh)=,-859.178383180372,J5(uh2)=,-844.898976368295,1,14.2960279583815,0.0169207320640816,0.0166211463047148,14.2963275441409,0.0011626408645186,0.0011626408645186,0.0800080461375829,0.0196097765575056,1,5.31578589521245e-23,2.03390205102723e-13,-0.00266709040534498,-0.00266709040514159,J(uh)=,4,4.04265654299194,0.0426565429919421,2.74015835464923e-06,0.0313427704786655,0.265229475239328,0.0113137725132766,4.08000804613758,0.391745230533039,0.425080507844464,0,0,-1.0e+100,199,199,10.0251889168766,1.43468423797737e-05,0.0707106781186548,4928.65790582207,9,1985,1985,23032,9196,9196,2320,2320,88108,34858,34858,9196,9196,3,4,1,0,0,0,0,0,0,0,0,0,3,0.0800080461375829,Ieff/Ieffp/Ieffa=,0.562648460716942,0.525274290287351,0.600022631146533,0.0450164040042811,0.0420261696521965,0.0480066383563657,2.74015835464923e-06,0,0.514165781155246,1.26377590803372,1.0838471733798,0.942062234881897,2.01285724711129,1.38240106475716,0.0426565429919413,1.47571573002532
1,-8.11856555628795,J0(u)=,-0.123614937331334,J0(uh)=,-0.123174468822942,J0(uh2)=,-0.12359208230668,1,0.000440468508392342,0.00356323044691372,2.28550246547388e-05,0.00398084393065132,0.0518879879475537,0.0518879879475537,1,1.75404810375312,J1(u)=,0.571908199988224,J1(uh)=,0.570109792234495,J1(uh2)=,0.571832036371855,1,0.00179840775372864,0.00314457417075969,7.61636163685298e-05,0.00142233003339959,0.0423505827366568,0.0423505827366568,1,2.93947222535715,J2(u)=,0.3423596419452,J(uh2)=,0.340197124971473,J2(uh2)=,0.342266880630084,1,0.00216251697372677,0.00631650670458674,9.27613151160411e-05,0.00424675104597601,0.0428950691453677,0.0428950691453677,1,0.117237732552611,J3(u)=,8.6216363051642,J3(uh)=,8.52967707773814,J3(uh2)=,8.6168145317763,1,0.0919592274260594,0.0106660991221559,0.00482177338790279,0.0764713549160007,0.0524338179306669,0.0524338179306669,1,0.00282910997255986,J4(u)=,353.526188854817,J4(uh)=,353.468055218501,J4(uh2)=,353.490210992627,1,0.0581336363169385,0.000164439405480119,0.0359778621903502,0.0219913347211082,0.618882018564995,0.618882018564995,1,0.00116919654733836,J5(u)=,-844.88235522199,J5(uh)=,-855.288191088547,J5(uh2)=,-844.901258879342,1,10.4058358665566,0.0123163133923213,0.0189036573514159,10.3992485225975,0.00181663996951658,0.00181663996951658,0.0361991498805132,0.0089686233350465,1,6.32306737713736e-23,-1.91434370096029e-14,-0.00197943360385144,-0.00197943360387058,J(uh)=,4,4.03491815470982,0.0349181547098247,2.07062804328188e-06,0.0215999684871056,0.381411513105297,0.0133181862227191,4.03619914988051,0.596698225190458,0.651379995629939,0,0,-1.0e+100,261,261,10.0384615384615,1.43468423797737e-05,0.0404102054537844,2816.66197927671,10,2600,2600,29862,11922,11922,3009,3009,114540,45348,45348,11922,11922,3,4,1,0,0,0,0,0,0,0,0,0,3,0.0361991498805132,Ieff/Ieffp/Ieffa=,0.974780990695323,0.873767333712692,1.07579464767795,0.0352862431828552,0.0316296346737621,0.0389428516919482,2.07062804328188e-06,0,8.35673776157515,1.37921589987569,1.72365626520252,1.56840957247087,1.83175859058093,1.37384715093649,0.0349181547098244,1.2216150408412
1,-8.1572251336813,J0(u)=,-0.123614937331334,J0(uh)=,-0.122590707454056,J0(uh2)=,-0.122641226440387,1,0.0010242298772779,0.00828564815377113,0.000973710890947665,0.00833616714010137,0.95067612510533,0.95067612510533,1,1.75246370367833,J1(u)=,0.571908199988224,J1(uh)=,0.570625227729997,J1(uh2)=,0.571923548984984,1,0.00128297225822627,0.00224331852254031,1.53489967604781e-05,0.00094499726755356,-0.0119636232678159,0.0119636232678159,1,2.93563647492418,J2(u)=,0.3423596419452,J(uh2)=,0.340641632075997,J2(uh2)=,0.342137416306382,1,0.00171800986920234,0.00501814366740499,0.000222225638818019,0.00352235943702066,0.129350618294874,0.129350618294874,1,0.117063055241628,J3(u)=,8.6216363051642,J3(uh)=,8.54240475729864,J3(uh2)=,8.59593057398115,1,0.079231547865561,0.00918985040207538,0.0257057311830522,0.0443359662804334,0.324438078966592,0.324438078966592,1,0.00282913918248065,J4(u)=,353.526188854817,J4(uh)=,353.464405778431,J4(uh2)=,353.508199709879,1,0.0617830763865754,0.000174762374993237,0.0179891449386105,0.0436191690729717,0.29116622205817,0.29116622205817,1,0.00117315049998219,J5(u)=,-844.88235522199,J5(uh)=,-852.405552412228,J5(uh2)=,-844.893642579909,1,7.52319719023785,0.00890443165695081,0.0112873579190591,7.52081426397574,0.00150034056447512,0.00150034056447512,0.0339224109813534,0.008409286923568,1,9.00710706049007e-23,1.02082323812246e-13,-0.00153350418896723,-0.00153350418886515,J(uh)=,4,4.02228082990361,0.022280829903611,2.37520902708017e-07,0.00970533715256168,0.564408633136742,0.0125754927510493,4.03392241098135,0.286103990600684,0.331310216941969,0,0,-1.0e+100,340,340,10.0235849056604,7.175673210703e-06,0.0404102054537844,5631.5559902463,11,3392,3392,38774,15478,15478,3909,3909,148892,58968,58968,15478,15478,3,4,1,0,0,0,0,0,0,0,0,0,3,0.0339224109813534,Ieff/Ieffp/Ieffa=,0.689664947419793,0.631710721931426,0.74761917290816,0.0233950977858077,0.0214291507306853,0.0253610448409301,2.37520902708017e-07,0,0.430048486344662,1.40175108401406,1.25873373168154,1.16063903714332,0.940931396054115,1.38316670471688,0.0222808299036101,1.5671837566592
1,-8.09075241149941,J0(u)=,-0.123614937331334,J0(uh)=,-0.123597899075332,J0(uh2)=,-0.123663191579967,0,1.70382560026328e-05,0.000137833310200723,4.82542486326398e-05,0.000203125814835996,-2.8321119617632,2.8321119617632,1,1.75155262416276,J1(u)=,0.571908199988224,J1(uh)=,0.570922041510457,J1(uh2)=,0.571878558394964,1,0.000986158477766841,0.00172433001972545,2.96415932594662e-05,0.000767813135218077,0.0300576367062115,0.0300576367062115,1,2.93058827121101,J2(u)=,0.3423596419452,J(uh2)=,0.341228418138304,J2(uh2)=,0.342337670503646,1,0.00113122380689606,0.00330419730686929,2.19714415536365e-05,0.00219494494152687,0.0194227184927476,0.0194227184927476,1,0.116572239956996,J3(u)=,8.6216363051642,J3(uh)=,8.57837166351874,J3(uh2)=,8.63060750816862,1,0.0432646416454645,0.00501814738108934,0.00897120300442111,0.0472176972687963,-0.207356461609837,0.207356461609837,1,0.00282898116695719,J4(u)=,353.526188854817,J4(uh)=,353.484148880208,J4(uh2)=,353.515256109922,1,0.042039974608997,0.000118916153694802,0.0109327448953991,0.0309883135599031,0.260055934787824,0.260055934787824,1,0.0011754294542201,J5(u)=,-844.88235522199,J5(uh)=,-850.752885602567,J5(uh2)=,-844.888474158683,1,5.87053038057672,0.0069483406113201,0.00611893669247365,5.87135978449557,0.00104231411742946,0.00104231411742946,0.0172430928062184,0.00429227019821032,1,1.23228918637881e-22,-9.27286802083612e-14,-0.00123723022029498,-0.00123723022038771,J(uh)=,4,4.01852487024684,0.0185248702468366,4.35537079728718e-08,0.014573286510635,0.213312357039392,0.00395158373620162,4.01724309280622,0.845166622624648,0.916918844473244,0,0,-1.0e+100,443,443,10.0067765981477,3.58780696651306e-06,0.0404102054537844,11263.2050249511,12,4427,4427,50320,20088,20088,5072,5072,193540,76682,76682,20088,20088,3,4,1,0,0,0,0,0,0,0,0,0,3,0.0172430928062184,Ieff/Ieffp/Ieffa=,1.6377056027082,2.14262331243711,1.13278789297929,0.0282391096967613,0.0369454526251202,0.0195327667684025,4.35537079728718e-08,0,60.1135396204659,1.30097979903956,1.51871792189058,1.83132333592013,1.46962687207126,1.28151916479798,0.0185248702468369,1.20275227878665
1,-8.09105042017958,J0(u)=,-0.123614937331334,J0(uh)=,-0.123593346731092,J0(uh2)=,-0.123673300624882,0,2.1590600242552e-05,0.000174660123676487,5.83632935476641e-05,0.000254614017466703,-2.70318068474254,2.70318068474254,1,1.75106139159988,J1(u)=,0.571908199988224,J1(uh)=,0.571082204654365,J1(uh2)=,0.571865473749213,1,0.000825995333858409,0.001444279578218,4.2726239010582e-05,0.000661010483370177,0.051726973820782,0.051726973820782,1,2.92902789811383,J2(u)=,0.3423596419452,J(uh2)=,0.341410199829082,J2(uh2)=,0.342325205353864,1,0.000949442116117583,0.00277323025203291,3.44365913353961e-05,0.00185822472725072,0.0362703431318306,0.0362703431318306,1,0.116555148710626,J3(u)=,8.6216363051642,J3(uh)=,8.57962956645292,J3(uh2)=,8.62063999328882,1,0.0420067387112795,0.00487224666228593,0.000996311875383071,0.0361381801736105,0.0237179058872177,0.0237179058872177,1,0.00282895387625621,J4(u)=,353.526188854817,J4(uh)=,353.48755891467,J4(uh2)=,353.515329282822,1,0.0386299401477572,0.00010927037760029,0.0108595719953541,0.0276610977748028,0.281118012448814,0.281118012448814,1,0.00117542965413402,J5(u)=,-844.88235522199,J5(uh)=,-850.752740908797,J5(uh2)=,-844.888474759012,1,5.87038568680691,0.00694816935224607,0.00611953702218671,5.87121431913697,0.00104244207257791,0.00104244207257791,0.016307611033417,0.00406034910986836,1,1.5655847114263e-22,-6.08634476959434e-14,-0.00116987109840269,-0.00116987109846355,J(uh)=,4,4.01645010978755,0.0164501097875487,4.35974277162269e-08,0.00401686293544508,0.7558154330079,0.0124332468521036,4.01630761103342,0.246318294397251,0.318056030603142,0,0,-1.0e+100,579,579,10.0017274140612,1.79389607361935e-06,0.0404102054537844,22526.503094604,13,5789,5789,65480,26152,26152,6588,6588,252332,100014,100014,26152,26152,3,4,1,0,0,0,0,0,0,0,0,0,3,0.016307611033417,Ieff/Ieffp/Ieffa=,1.08469028356926,0.982019354809211,1.18736121232931,0.0176887072361743,0.0160143896655158,0.0193630248068329,4.35974277162269e-08,0,0.789151566479045,1.19390320664437,1.19146158327357,1.02994526527829,1.08827439152628,1.00002464808575,0.0164501097875483,1.12612441412756
1,-8.09815171097941,J0(u)=,-0.123614937331334,J0(uh)=,-0.123484967396228,J0(uh2)=,-0.123536472684999,1,0.000129969935106403,0.00105140962663788,7.8464646334972e-05,0.00110291491540931,0.603713822513916,0.603713822513916,1,1.75036521962516,J1(u)=,0.571908199988224,J1(uh)=,0.571309340923804,J1(uh2)=,0.571896994226547,1,0.000598859064419366,0.00104712445884094,1.12057616764583e-05,0.000459471156098035,0.0187118511553682,0.0187118511553682,1,2.92703287384474,J2(u)=,0.3423596419452,J(uh2)=,0.341642900199639,J2(uh2)=,0.342327432088811,1,0.000716741745560634,0.00209353456934436,3.22098563887985e-05,0.00140900268017253,0.0449392777639929,0.0449392777639929,1,0.116582120905575,J3(u)=,8.6216363051642,J3(uh)=,8.57764460135309,J3(uh2)=,8.61175527189812,1,0.0439917038111162,0.00510247733191505,0.00988103326608325,0.0290081932131179,0.224611288267185,0.224611288267185,1,0.00282884086812333,J4(u)=,353.526188854817,J4(uh)=,353.501680235342,J4(uh2)=,353.520721109338,1,0.0245086194751707,6.93261779404853e-05,0.005467745479109,0.0189715478181212,0.223094796695844,0.223094796695844,1,0.00117796472580191,J5(u)=,-844.88235522199,J5(uh)=,-848.921854870685,J5(uh2)=,-844.888281843252,1,4.03949964869537,0.00478113860909547,0.00592662126155119,4.03835416604291,0.00146716716845496,0.00146716716845496,0.0141550301944822,0.00352627890253565,1,1.98141815920053e-22,-2.31916888062207e-13,-0.000815454486933383,-0.0008154544871653,J(uh)=,4,4.01223131755295,0.0122313175529483,1.05535248723853e-08,-0.000856008341461073,1.06998496586778,0.0130873258944093,4.01415503019448,-0.0604737912741972,-0.00286497829666107,0,0,-1.0e+100,757,757,10.0066093853272,1.79386643553748e-06,0.0404102054537844,22526.8752752356,14,7565,7565,84822,33870,33870,8541,8541,327576,129918,129918,33870,33870,3,4,1,0,0,0,0,0,0,0,0,0,3,0.0141550301944822,Ieff/Ieffp/Ieffa=,0.906300049471471,0.841194366487877,0.971405732455065,0.0128287045655294,0.0119071316570642,0.0137502774739945,1.05535248723853e-08,0,0.166119958626404,1.37928167566315,1.32466417925041,0.9548786492026,1.57617772746819,1.45324574757739,0.0122313175529481,1.34491723531316
1,-8.08980006379085,J0(u)=,-0.123614937331334,J0(uh)=,-0.123612449271262,J0(uh2)=,-0.12365732522042,0,2.4880600721644e-06,2.01275034059635e-05,4.23878890860874e-05,6.50034525642153e-05,-17.0365215696796,17.0365215696796,1,1.74985339207984,J1(u)=,0.571908199988224,J1(uh)=,0.571476447413356,J1(uh2)=,0.571894547714227,1,0.00043175257486705,0.000754933352723288,1.36522739969669e-05,0.000336833051853205,0.0316205965909314,0.0316205965909314,1,2.92512812025519,J2(u)=,0.3423596419452,J(uh2)=,0.341865367563031,J2(uh2)=,0.342354507785929,1,0.000494274382168425,0.00144372852874855,5.13415927100302e-06,0.000954588305851132,0.01038726556792,0.01038726556792,1,0.116338051828077,J3(u)=,8.6216363051642,J3(uh)=,8.59563989843832,J3(uh2)=,8.61783814335854,1,0.0259964067258807,0.00301525207115374,0.00379816180566195,0.019182992849065,0.146103338269465,0.146103338269465,1,0.00282879267452641,J4(u)=,353.526188854817,J4(uh)=,353.507702775503,J4(uh2)=,353.523689600734,1,0.0184860793148687,5.22905513018736e-05,0.00249925408354557,0.0159345346800212,0.135196546600088,0.135196546600088,1,0.00117958716273435,J5(u)=,-844.88235522199,J5(uh)=,-847.754224182927,J5(uh2)=,-844.885332228329,1,2.87186896093681,0.00339913473537062,0.00297700633905151,2.87229108933313,0.00103660939254011,0.00103660939254011,0.00868573186874499,0.00216672806244054,1,7.71008068704724e-10,0.000182047028562094,-0.000563836042931043,-0.000381789014368949,J(uh)=,4,4.00853728160985,0.00853728160985412,1.03993330082489e-08,-0.00462447883768,1.54168048437599,0.0131617604475341,4.00868573186874,-0.532422472574921,-0.488466589508487,0,0,-1.0e+100,989,989,10.0030342874482,8.9694247961777e-07,0.0331254935526381,36931.5695324793,15,9887,9887,110122,43967,43967,11094,11094,426004,169035,169035,43967,43967,3,4,1,0,0,0,0,0,0,0,0,0,3,0.00868573186874499,Ieff/Ieffp/Ieffa=,1.04142846073555,0.971551150028556,1.11130577144253,0.00904556837042877,0.00843863278591888,0.00965250395493866,1.03993330082489e-08,0,52.2374586371381,1.38704225354944,1.45008879969912,1.69222247809042,1.32578785678248,1.40657519672404,0.00853728160985478,1.43269463418299
0,-8.0891713776131,J0(u)=,-0.123614937331334,J0(uh)=,-0.123622056366306,J0(uh2)=,-0.123633152536705,0,7.11903497219168e-06,5.75904103976529e-05,1.82152053710694e-05,4.64942399987752e-05,2.5586621560677,2.5586621560677,1,1.74955318120843,J1(u)=,0.571908199988224,J1(uh)=,0.571574508703584,J1(uh2)=,0.571902154970847,1,0.000333691284639559,0.000583470012576197,6.04501737677676e-06,0.000255823745313415,0.018115598623759,0.018115598623759,1,2.92414904901881,J2(u)=,0.3423596419452,J(uh2)=,0.341979831819978,J2(uh2)=,0.342357231266463,1,0.00037981012522198,0.00110938930495428,2.41067873696377e-06,0.00073198985846926,0.0063470628529317,0.0063470628529317,1,0.11623447926521,J3(u)=,8.6216363051642,J3(uh)=,8.60329917870854,J3(uh2)=,8.61869548796506,1,0.0183371264556627,0.00212687311394463,0.0029408171991463,0.0132694361425717,0.16037502965674,0.16037502965674,1,0.00282877266199435,J4(u)=,353.526188854817,J4(uh)=,353.510203713216,J4(uh2)=,353.52488738368,1,0.0159851416012771,4.52162869547457e-05,0.00130147113765133,0.014638454176671,0.0814175545087044,0.0814175545087044,1,0.00118075016764728,J5(u)=,-844.88235522199,J5(uh)=,-846.919210684987,J5(uh2)=,-844.88555428266,1,2.0368554629971,0.00241081548266198,0.00319906066977182,2.03606721780999,0.00157058796163407,0.00157058796163407,0.0062184870768851,0.00155220867182968,1,3.35704208927587e-22,1.54071798549323e-12,-0.0058390394495953,-0.00583903944805458,J(uh)=,4,4.00599892451834,0.00599892451833917,1.87280269625988e-08,nan,nan,nan,4.00621848707689,nan,nan,0,0,-1.0e+100,1292,1292,10.0046461204894,4.4847170291018e-07,0.0331254935526381,73863.0627923307,16,12914,12914,143414,57249,57249,14458,14458,555128,220315,220315,57249,57249,3,4,1,0,0,0,0,0,0,0,0,0,3,0.0062184870768851,Ieff/Ieffp/Ieffa=,1.02909220188584,0.957192266774199,1.10099213699748,0.00639939655835034,0.00595228774102971,0.00684650537567097,1.87280269625988e-08,0,0.349494008932845,1.29386829905796,1.30137231565258,1.41769250426109,1.15645389799937,1.40995225881715,0.00599892451833928,1.4231353609727
0,-8.0874288698971,J0(u)=,-0.123614937331334,J0(uh)=,-0.123648691826173,J0(uh2)=,-0.123658467117193,0,3.37544948385837e-05,0.000273061618339126,4.35297858587119e-05,0.000263286327318997,1.28959968344584,1.28959968344584,1,1.74935751072592,J1(u)=,0.571908199988224,J1(uh)=,0.571638440895387,J1(uh2)=,0.571898089300798,1,0.000269759092836663,0.00047168250576267,1.01106874259571e-05,0.000212034100351964,0.0374804323355248,0.0374804323355248,1,2.92346794101003,J2(u)=,0.3423596419452,J(uh2)=,0.342059506099633,J2(uh2)=,0.342358841035677,1,0.00030013584556704,0.000876668300801301,8.00909522702398e-07,0.000577333364756964,0.00266849006718693,0.00266849006718693,1,0.116185038874721,J3(u)=,8.6216363051642,J3(uh)=,8.60696015326266,J3(uh2)=,8.62038199984931,1,0.0146761519015399,0.00170224669448759,0.00125430531488746,0.0117195998921649,0.0854655445993203,0.0854655445993203,1,0.00282876553192612,J4(u)=,353.526188854817,J4(uh)=,353.511094756268,J4(uh2)=,353.525550971557,1,0.0150940985490138,4.26958426981274e-05,0.000637883260935723,0.0144135194453799,0.0422604409838971,0.0422604409838971,1,0.00118142564864099,J5(u)=,-844.88235522199,J5(uh)=,-846.434983996087,J5(uh2)=,-844.883475330996,1,1.55262877409643,0.00183768635301714,0.00112010900545556,1.553346351444,0.000721427442375862,0.000721427442375862,0.00465851794301475,0.00116327470173601,1,4.40387299509847e-22,-1.72131320578647e-12,-0.00031287311180231,-0.000312873113523623,J(uh)=,4,4.00484167409011,0.00484167409010805,6.36136440669484e-09,nan,nan,nan,4.00465851794301,nan,nan,0,0,-1.0e+100,1692,1692,10.0059136605559,2.24236430322245e-07,0.0331254935526381,147725.744229135,17,16910,16910,186514,74452,74452,18805,18805,723316,287206,287206,74452,74452,3,4,1,0,0,0,0,0,0,0,0,0,3,0.00465851794301475,Ieff/Ieffp/Ieffa=,1.20562328141609,1.3034360813289,1.10781048150327,0.00561641768899316,0.00607208037244353,0.00516075500554278,6.36136440669484e-09,0,0.210906280963036,1.2369973561618,1.26546072664001,1.24945057660098,1.05903254502877,1.31187537998738,0.00484167409010797,1.23901865484827
1,-8.08995318343295,J0(u)=,-0.123614937331334,J0(uh)=,-0.123610109641655,J0(uh2)=,-0.123623869958565,0,4.82768967963176e-06,3.90542581977108e-05,8.93262723038191e-06,5.28145751077244e-05,-1.85029026784158,1.85029026784158,1,1.74915165864723,J1(u)=,0.571908199988224,J1(uh)=,0.571705715199897,J1(uh2)=,0.571907548927089,1,0.000202484788326962,0.000354051206699137,6.51061135004127e-07,0.000152217479507179,0.00321535825176569,0.00321535825176569,1,2.9228921981071,J2(u)=,0.3423596419452,J(uh2)=,0.342126883997847,J2(uh2)=,0.342361105743322,1,0.000232757947352447,0.000679863859040089,1.4637981226584e-06,0.000445642113564984,-0.0062889286458687,0.0062889286458687,1,0.116085209311906,J3(u)=,8.6216363051642,J3(uh)=,8.61436186338892,J3(uh2)=,8.62331698477419,1,0.00727444177528014,0.000843742593377881,0.00168067960998997,0.00811137879189222,-0.23103898029691,0.23103898029691,1,0.00282874168385001,J4(u)=,353.526188854817,J4(uh)=,353.51407507771,J4(uh2)=,353.525724831478,1,0.0121137771078565,3.4265572084198e-05,0.000464023339418418,0.0116154881963539,0.0383054216110241,0.0383054216110241,1,0.00118172771211826,J5(u)=,-844.88235522199,J5(uh)=,-846.218625276622,J5(uh2)=,-844.884102102358,1,1.336270054632,0.00158160487832758,0.00174688036781845,1.3361047791425,0.00130728093603769,0.00130728093603769,0.00353138797200625,0.000882068261689108,1,0.00146755289161516,0.402507852364336,-0.000297153959669779,0.402210698404666,J(uh)=,4,4.00379851733276,0.00379851733276215,-4.8129136127739e-09,-9.44662566706916,2487.92446012874,9.45042418440192,4.00353138797201,-2675.0461127335,-2788.94203739345,0,0,-1.0e+100,2208,2208,10.0045310376076,1.12118186222417e-07,0.0211680843095685,188801.522953429,18,22070,22070,243002,97022,97022,24479,24479,943100,374528,374528,97022,97022,3,4,1,0,0,0,0,0,0,0,0,0,3,0.00353138797200625,Ieff/Ieffp/Ieffa=,1.15338056956017,1.05414357735227,1.25261756176808,0.00407303427049051,0.00372258994982944,0.00442347859115159,4.8129136127739e-09,0,6.99185264143953,1.33224374564409,1.28947625196474,2.0174952738521,1.24602742931635,1.16191242085719,0.00379851733276216,1.27462208697815
1,-8.09055233395133,J0(u)=,-0.123614937331334,J0(uh)=,-0.123600955623707,J0(uh2)=,-0.123611851712048,1,1.39817076270365e-05,0.00011310694264691,3.08561928658024e-06,0.000124003030987366,0.220689730388408,0.220689730388408,1,1.7490086384438,J1(u)=,0.571908199988224,J1(uh)=,0.571752464807584,J1(uh2)=,0.57190905141911,1,0.000155735180639271,0.000272308004400843,8.51430886239513e-07,0.000115721392875332,-0.00546717114748579,0.00546717114748579,1,2.92245490433639,J2(u)=,0.3423596419452,J(uh2)=,0.342178077244641,J2(uh2)=,0.342359852978787,1,0.000181564700558079,0.000530333247010293,2.11033587604881e-07,0.000348557512864609,-0.00116230515599245,0.00116230515599245,1,0.116074962979243,J3(u)=,8.6216363051642,J3(uh)=,8.61512228247557,J3(uh2)=,8.62298314699706,1,0.00651402268863421,0.00075554366457472,0.00134684183285572,0.00710532085691521,-0.206760384056646,0.206760384056646,1,0.00282870375663373,J4(u)=,353.526188854817,J4(uh)=,353.518814988968,J4(uh2)=,353.525978083583,1,0.00737386584944488,2.08580469620402e-05,0.000210771234264939,0.0071422365682179,0.0285835460758764,0.0285835460758764,1,0.00118219341865956,J5(u)=,-844.88235522199,J5(uh)=,-845.885270731639,J5(uh2)=,-844.882782601158,1,1.0029155096488,0.00118704752614379,0.000427379168058906,1.00367517800689,0.000426136762216953,0.000426136762216953,0.00287873010255968,0.000719164955188618,1,7.9188348434454e-22,-7.16361068348417e-12,-0.000206544526583295,-0.000206544533746906,J(uh)=,4,4.00301110479602,0.0030111047960224,-2.3154653511473e-10,-0.0104314857460774,4.4643383252078,0.0134425905420998,4.00287873010256,-3.62364145801722,-3.55189296948637,0,0,-1.0e+100,2887,2887,10.0006928086463,5.60591727043852e-08,0.0211534064549774,377340.681899193,19,28868,28868,315344,125899,125899,31773,31773,1226516,487359,487359,125899,125899,3,4,1,0,0,0,0,0,0,0,0,0,3,0.00287873010255968,Ieff/Ieffp/Ieffa=,1.12067210813117,1.04280363657067,1.19854057969167,0.00322611253277621,0.0030019502196547,0.00345027484589773,2.3154653511473e-10,0,0.345286127303679,1.30018655705018,1.28195594538484,1.11673571355112,1.64279868324001,1.33238547193265,0.00301110479602251,1.26150286691442
0,-8.08962807359294,J0(u)=,-0.123614937331334,J0(uh)=,-0.123615077343829,J0(uh2)=,-0.123617100109339,0,1.40012494501129e-07,1.13265028906534e-06,2.16277800468845e-06,8.90115221121981e-07,15.447035726308,15.447035726308,1,1.74888081647343,J1(u)=,0.571908199988224,J1(uh)=,0.571794252976295,J1(uh2)=,0.571908915562672,1,0.000113947011928572,0.000199240038752581,7.15574448362233e-07,8.45774523756462e-05,-0.00627988778512938,0.00627988778512938,1,2.92201701913089,J2(u)=,0.3423596419452,J(uh2)=,0.34222935508344,J2(uh2)=,0.342360995139514,1,0.000130286861759643,0.000380555549770372,1.35319431410208e-06,0.000248915493696627,-0.0103862683913478,0.0103862683913478,1,0.116040326531922,J3(u)=,8.6216363051642,J3(uh)=,8.61769377842029,J3(uh2)=,8.62301572397519,1,0.00394252674391282,0.000457282887420259,0.00137941881098413,0.0048646626674767,-0.34988191598546,0.34988191598546,1,0.00282871226683691,J4(u)=,353.526188854817,J4(uh)=,353.517751424824,J4(uh2)=,353.526156443309,1,0.00843742999381902,2.38664921010534e-05,3.2411508129826e-05,0.00838115199358814,0.00384139579866968,0.00384139579866968,1,0.00118254666957727,J5(u)=,-844.88235522199,J5(uh)=,-845.632587471132,J5(uh2)=,-844.882266901038,1,0.750232249141391,0.000887972443150703,8.83209518178774e-05,0.751208542536359,-0.00011772481377461,0.00011772481377461,0.00194739132176203,0.000486610924967418,1,9.91596949455305e-22,7.83927729008644e-12,-0.000150811528574291,-0.000150811520735014,J(uh)=,4,4.00213017387273,0.00213017387273418,-6.40591077247417e-11,-0.0113444269602636,6.32558731729373,0.0134746008329978,4.00194739132176,-5.8254480409202,-5.74800519774343,0,0,-1.0e+100,3770,3770,10.0015917652677,2.8029584544049e-08,0.0202824492686997,723608.629904074,20,37694,37694,409738,163577,163577,41292,41292,1595776,634311,634311,163577,163577,2,3,1,0,0,0,0,0,0,0,0,0,3,0.00194739132176203,Ieff/Ieffp/Ieffa=,1.18731677194603,1.10380429265063,1.27082925124143,0.0023121703778702,0.00214953890043151,0.0024748018553089,6.40591077247417e-11,0,99.8604280057575,1.36673334388877,1.39357643668657,1.65224565659364,0.873946907393214,1.33680671658223,0.00213017387273404,1.41354883493985
1,8.08958433525068,J0(u)=,-0.123614937331334,J0(uh)=,-0.123615745699375,J0(uh2)=,-0.123611439079324,0,8.08368041171903e-07,6.53940420650924e-06,3.49825201043097e-06,1.08460242581121e-05,-4.32754863163504,4.32754863163504,1,1.74880066277426,J1(u)=,0.571908199988224,J1(uh)=,0.571820460322573,J1(uh2)=,0.571910665056066,1,8.77396656504548e-05,0.000153415645469433,2.46506784218337e-06,6.32109119767947e-05,-0.0280952500093165,0.0280952500093165,1,2.9217597321458,J2(u)=,0.3423596419452,J(uh2)=,0.342259491428332,J2(uh2)=,0.342361596676133,1,0.00010015051686757,0.000292530148409258,1.95473093317355e-06,0.000190424900608515,-0.0195179315525482,0.0195179315525482,1,0.116020239974463,J3(u)=,8.6216363051642,J3(uh)=,8.61918575776178,J3(uh2)=,8.62339042534541,1,0.00245054740241812,0.000284232286735442,0.00175412018120369,0.00392043529688637,-0.715807488348431,0.715807488348431,1,0.00282868907597825,J4(u)=,353.526188854817,J4(uh)=,353.520649721521,J4(uh2)=,353.526232561809,1,0.00553913329690658,1.56682403497449e-05,4.37069912209154e-05,0.00556717204777775,-0.00789058303495318,0.00789058303495318,1,0.0011828353372248,J5(u)=,-844.88235522199,J5(uh)=,-845.426213209212,J5(uh2)=,-844.881695235783,1,0.543857987221941,0.000643708539846407,0.000659986207438124,0.545161681969225,-0.00121352673481799,0.00121352673481799,0.00139587032348398,0.000697448387988514,1,1.23270351963624e-21,-3.65036439181544e-11,-0.000154541047397532,-0.000154541083901176,J(uh)=,2,2.00163860962742,0.00163860962741635,3.10951688898201e-11,nan,nan,nan,2.00139587032348,nan,nan,0,0,-1.0e+100,4929,4929,10.000811589498,1.40147945306373e-08,0.0202824492686997,1447217.0265758,21,49286,49286,533966,213146,213146,53837,53837,2081252,827480,827480,213146,213146,2,3,1,0,0,0,0,0,0,0,0,0,3,0.00139587032348398,Ieff/Ieffp/Ieffa=,1.28855451713788,1.18448045437376,1.392628579902,0.00179865501066399,0.00165338111500715,0.00194392890632084,3.10951688898201e-11,0,0.173203896455569,1.29869439419253,1.30091052782007,1.60883512802995,1.52324010663023,1.37946351210841,0.00163860962741651,1.299988622728
Sign0Correct,weights0,strJu0,J0u,strJuh0,J0uh,strJu2h0,J0uh2$,saturation0,absoulteError0,relativeError0,enrichedabsoulteError0,enrichedrelativeError0,bh0sign,bh0,Sign1Correct,weights1,strJu1,J1u,strJuh1,J1uh,strJu2h1,J1uh2$,saturation1,absoulteError1,relativeError1,enrichedabsoulteError1,enrichedrelativeError1,bh1sign,bh1,Sign2Correct,weights2,strJu2,J2u,strJuh2,J2uh,strJu2h2,J2uh2$,saturation2,absoulteError2,relativeError2,enrichedabsoulteError2,enrichedrelativeError2,bh2sign,bh2,Sign3Correct,weights3,strJu3,J3u,strJuh3,J3uh,strJu2h3,J3uh2$,saturation3,absoulteError3,relativeError3,enrichedabsoulteError3,enrichedrelativeError3,bh3sign,bh3,Sign4Correct,weights4,strJu4,J4u,strJuh4,J4uh,strJu2h4,J4uh2$,saturation4,absoulteError4,relativeError4,enrichedabsoulteError4,enrichedrelativeError4,bh4sign,bh4,Sign5Correct,weights5,strJu5,J5u,strJuh5,J5uh,strJu2h5,J5uh2$,saturation5,absoulteError5,relativeError5,enrichedabsoulteError5,enrichedrelativeError5,bh5sign,bh5,"Combined Error absolut","Combined Error relativ","Factor Combined Error",l2NormAuh2,Interpolationpartu,Interpolationpartz,Interpolationpart,strJuh,Juh,Juh2,Juh2-Juh,estimatedErrorRemainder,ErrorTotalEstimation,RelErrorInErrorTotalEstimation,AbsErrorInErrorTotalEstimation,Ju,IeffRL,Iefftilde,enrichedsolvesu,enrichedsolvesz,interpolationconstant,MarkedCells,number_of_marked_cells,percentage_of_marked_cells,h_min,h_max,h_maxdh_min,Refinementstep,Cells,Cellsadjoint,DOFS_primal,DOFS_primal_comp0,DOFS_primal_comp1,DOFS_primal_comp2,DOFS_primal_comp3,DOFS_adjoint,DOFS_adjoint_comp0,DOFS_adjoint_comp1,DOFS_adjoint_comp2,DOFS_adjoint_comp3,Newton_Steps,number_of_primal_solves,number_of_adjoint_solves,MeanLinearSolverIterations,MaxLinearIterations,MeanLinearSolverIterations_primal,MaxLinearIterations_primal,MeanLinearSolverIterations_adjoint,MaxLinearIterations_adjoint,GMRES_iter_of_adjoint_large,Mean_line_searches,Number_of_line_searches,refinementstrategy,Exact_Error,strIeff,Ieff,Ieff_primal,Ieff_adjoint,Estimated_Error,Estimated_Error_primal,Estimated_Error_adjoint,Estimated_Error_remainder,saturation,FactorReduction0,FactorReduction1,FactorReduction2,FactorReduction3,FactorReduction4,FactorReduction5,"Estimated Combined Error","Factor Estimated Combined Error"
1,-10.8279638324718,J0(u)=,-0.123614937331334,J0(uh)=,-0.0923534669557275,J0(uh2)=,-0.104967442088702,1,0.0312614703756068,0.25289395481239,0.0186474952426319,0.265507929945365,0.596500900903959,0.596500900903959,1,2.00479670694845,J1(u)=,0.571908199988224,J1(uh)=,0.498803692431301,J1(uh2)=,0.545453078444964,1,0.0731045075569229,0.127825597811726,0.0264551215432599,0.0811762117980631,0.361880852868896,0.361880852868896,1,3.88599596978307,J2(u)=,0.3423596419452,J(uh2)=,0.257334286441842,J2(uh2)=,0.308537224683733,1,0.0850253555033574,0.248350988510986,0.0338224172614669,0.197148050269095,0.397792129903313,0.397792129903313,1,0.640224369448072,J3(u)=,8.6216363051642,J3(uh)=,1.56195241499802,J3(uh2)=,5.45428239086596,1,7.05968389016618,0.818833414016497,3.16735391429825,3.07349656185144,0.448653787276542,0.448653787276542,0,-0.00285276174731148,J4(u)=,353.526188854817,J4(uh)=,350.53751016622,J4(uh2)=,350.484622656753,0,2.98867868859793,0.00845391029807212,3.0415661980644,0.0613414197645448,1.0176959502767,1.0176959502767,1,0.00106351669424895,J5(u)=,-844.88235522199,J5(uh)=,-940.276730405432,J5(uh2)=,-843.527663447502,1,95.3943751834423,0.112908471331938,1.35469177448829,96.8619754292625,-0.0142009607157993,0.0142009607157993,5.42817512479715,0.730754866922363,1,2.48803597344689e-24,-2.6378937312051e-14,-0.354446062310267,-0.354446062310293,J(uh)=,2,5.02409024144452,3.02409024144452,-0.114587477104485,3.90208901858266,-0.290334846859183,-0.877998777138143,7.42817512479715,0.718858350895317,0.78415581351606,0,0,-1.0e+100,14,14,10.4477611940299,0.00363989777421429,0.141940784334927,38.9958161299095,0,134,134,1680,669,669,171,171,6276,2469,2469,669,669,15,16,1,0,0,0,0,0,0,0,4.06666666666667,61,3,5.42817512479715,Ieff/Ieffp/Ieffa=,0.747005883448896,1.01744929413026,0.476562472767532,4.05487875461441,5.52289294914029,2.58686456008853,0.114587477104485,0,"","","","","","","",""
1,-10.426269071123,J0(u)=,-0.123614937331334,J0(uh)=,-0.0959115857435174,J0(uh2)=,-0.119725170574131,1,0.0277033515878169,0.224110064575461,0.00388976675720362,0.247923649406075,0.140407803903201,0.140407803903201,1,1.90824027789984,J1(u)=,0.571908199988224,J1(uh)=,0.524043020987156,J1(uh2)=,0.556889333891329,1,0.0478651790010678,0.083693814850099,0.0150188660968946,0.0508475019459259,0.313774363960063,0.313774363960063,1,3.52335838473659,J2(u)=,0.3423596419452,J(uh2)=,0.283820120125181,J2(uh2)=,0.324459846670933,1,0.058539521820019,0.17098838369912,0.0178997952742669,0.130348657153368,0.305772830350413,0.305772830350413,1,0.250350375221273,J3(u)=,8.6216363051642,J3(uh)=,3.99440184228263,J3(uh2)=,7.51231201638871,1,4.62723446288157,0.536700261887636,1.1093242887755,2.98120991221844,0.23973807631193,0.23973807631193,0,-0.0028493515867583,J4(u)=,353.526188854817,J4(uh)=,350.957040418342,J4(uh2)=,350.76166464316,0,2.56914843647576,0.00726720825067596,2.76452421165737,0.202642983432293,1.07604690036891,1.07604690036891,1,0.00106725900791744,J5(u)=,-844.88235522199,J5(uh)=,-936.97967651856,J5(uh2)=,-843.240971346866,1,92.0973212965695,0.109006089104999,1.64138387512435,93.8477112607988,-0.0178222759578295,0.0178222759578295,1.83583774795221,0.478601512520253,1,0.619956713360912,-3.23722946534296,-0.0750432559908923,-3.31227272133386,J(uh)=,2,3.43546412537684,1.43546412537684,-0.0559942544979264,1.61185957827069,-0.122883915923396,-0.176395452893858,3.83583774795221,0.877996751111937,2.68222630518257,0,0,-1.0e+100,20,20,10.1522842639594,0.00181231869129456,0.141940784334927,78.3199914103063,1,197,197,2458,980,980,249,249,9208,3624,3624,980,980,4,5,1,0,0,0,0,0,0,0,0,0,3,1.83583774795221,Ieff/Ieffp/Ieffa=,0.919165641296871,1.1474582463189,0.690873036274844,1.68743898091349,2.10654716279128,1.26833079903571,0.0559942544979264,0,1.12843640151304,1.5273004109165,1.45244362884906,1.52568104054313,1.16329545080613,1.03579967191723,1.43546412537684,2.10669858478744
0,-7.84556209158432,J0(u)=,-0.123614937331334,J0(uh)=,-0.12746059343188,J0(uh2)=,-0.129448871699113,0,0.00384565610054582,0.0311099627890279,0.00583393436777885,0.0291216845217949,1.51701925893759,1.51701925893759,1,1.83827801648219,J1(u)=,0.571908199988224,J1(uh)=,0.543987357208157,J1(uh2)=,0.560277962487027,1,0.0279208427800665,0.0488204973816452,0.0116302375011964,0.0325298921027751,0.416543210848191,0.416543210848191,1,3.20339870166525,J2(u)=,0.3423596419452,J(uh2)=,0.312168447680322,J2(uh2)=,0.330668405632788,1,0.0301911942648775,0.0881856111699933,0.0116912363124116,0.0696856532175274,0.387239941879756,0.387239941879756,1,0.149750806032083,J3(u)=,8.6216363051642,J3(uh)=,6.677760384046,J3(uh2)=,7.63216671608961,1,1.94387592111821,0.225464848239291,0.989469589074588,0.728941483804327,0.509018903071447,0.509018903071447,1,0.0028504305954215,J4(u)=,353.526188854817,J4(uh)=,350.824188319564,J4(uh2)=,350.98679379705,1,2.70200053525377,0.007642999643128,2.53939505776731,0.154962477843338,0.939820338536242,0.939820338536242,1,0.00107303385898253,J5(u)=,-844.88235522199,J5(uh)=,-931.937041528415,J5(uh2)=,-844.707100538146,1,87.0546863064245,0.103037642777557,0.175254683843718,87.3329786330458,-0.00201315622718848,0.00201315622718848,0.510080847272609,0.113097938716791,1,6.51727899710159e-24,2.28952624424058e-13,-0.0316084107831698,-0.0316084107829409,J(uh)=,4,4.34179585677932,0.341795856779322,0.000120036360316815,0.373455992711445,-0.0926287879275362,-0.0316601359321224,4.51008084727261,0.732150588888616,0.794118041601162,0,0,-1.0e+100,27,27,10.3846153846154,0.000908063619153835,0.141940784334927,156.311497719942,2,260,260,3216,1283,1283,325,325,12084,4759,4759,1283,1283,4,5,1,0,0,0,0,0,0,0,0,0,3,0.510080847272609,Ieff/Ieffp/Ieffa=,0.762326499113064,0.717762063609295,0.806890934616834,0.388848146565954,0.366116681545965,0.411579611585942,0.000120036360316815,0,7.20380368486015,1.71431712782109,1.93896012547341,2.38041657526154,0.950831949496435,1.05792491138726,0.341795856779323,4.19977040945709
1,-8.59984554095216,J0(u)=,-0.123614937331334,J0(uh)=,-0.116281158218253,J0(uh2)=,-0.127720399871838,1,0.00733377911308081,0.0593276125960695,0.00410546254050342,0.0707668542496537,-0.559801771665138,0.559801771665138,1,1.81313094571487,J1(u)=,0.571908199988224,J1(uh)=,0.551532145189726,J1(uh2)=,0.563691725851871,1,0.0203760547984974,0.0356281913756735,0.00821647413635296,0.0234686107135291,0.403241658780722,0.403241658780722,1,3.14753423099195,J2(u)=,0.3423596419452,J(uh2)=,0.31770901493416,J2(uh2)=,0.334060862337283,1,0.0246506270110399,0.0720021404128752,0.00829877960791703,0.0556502930097523,0.33665592377023,0.33665592377023,0,0.108490013966229,J3(u)=,8.6216363051642,J3(uh)=,9.21743820874872,J3(uh2)=,9.75329315197439,0,0.595801903584515,0.0691054322516065,1.13165684681019,0.604960375477279,1.89938440948546,1.89938440948546,1,0.00284081469185719,J4(u)=,353.526188854817,J4(uh)=,352.011696808794,J4(uh2)=,352.101478174421,1,1.51449204602358,0.00428395998307648,1.42471068039657,0.0854974056439281,0.940718496434014,0.940718496434014,1,0.00109888460026948,J5(u)=,-844.88235522199,J5(uh)=,-910.013662721976,J5(uh2)=,-845.68033417133,1,65.1313074999858,0.0770892031268339,0.797978949339949,64.4104177537727,0.0122518490718173,0.0122518490718173,0.188838140664561,0.0450812693933794,1,7.96985462842832e-24,-1.00785828158292e-13,-0.0130061351021904,-0.0130061351022912,J(uh)=,4,4.30097548927852,0.300975489278522,0.00102979924963108,0.268615436294812,0.107517236906171,0.0323600529837096,4.18883814066456,1.42246389076644,1.4913384044453,0,0,-1.0e+100,37,37,10.1369863013699,0.000456426436525136,0.0808204109075688,177.072151041185,3,365,365,4428,1767,1767,447,447,16728,6597,6597,1767,1767,4,5,1,0,0,0,0,0,0,0,0,0,3,0.188838140664561,Ieff/Ieffp/Ieffa=,1.47932756380459,1.24332426498221,1.71533086262697,0.279353466582694,0.234787042442373,0.323919890723015,0.00102979924963108,0,0.524375774242582,1.3702771736816,1.22476374541533,3.26262119913228,1.78409688076481,1.33660277442524,0.300975489278522,1.13562688310152
0,-8.07057566695925,J0(u)=,-0.123614937331334,J0(uh)=,-0.123906898499692,J0(uh2)=,-0.128659494916942,0,0.00029196116835728,0.00236185993910036,0.00504455758560748,0.00239073647814985,17.2781798825875,17.2781798825875,1,1.79797075644652,J1(u)=,0.571908199988224,J1(uh)=,0.55618257216618,J1(uh2)=,0.565260796073829,1,0.0157256278220435,0.027496769275851,0.00664740391439467,0.0184185453682022,0.422711512037481,0.422711512037481,1,3.07984207469839,J2(u)=,0.3423596419452,J(uh2)=,0.324691973077201,J2(uh2)=,0.336073033210301,1,0.0176676688679986,0.051605582853211,0.00628660873489834,0.0402245227201107,0.355825592038644,0.355825592038644,0,0.10596405250502,J3(u)=,8.6216363051642,J3(uh)=,9.43716266374986,J3(uh2)=,9.91109626703508,0,0.815526358585657,0.094590670462076,1.28945996187088,0.568524273747294,1.58113830202514,1.58113830202514,1,0.00283862248290757,J4(u)=,353.526188854817,J4(uh)=,352.283548101723,J4(uh2)=,352.369827257792,1,1.24264075309441,0.00351498924908423,1.15636159702564,0.0827641668196854,0.930567900775893,0.930567900775893,1,0.00110802022132557,J5(u)=,-844.88235522199,J5(uh)=,-902.510604728552,J5(uh2)=,-845.340630696115,1,57.6282495065618,0.0682086081575466,0.458275474125116,57.2381826405942,0.00795227129140779,0.00795227129140779,0.0612957300636348,0.0150926537089862,1,1.22479643755698e-23,2.14065613366222e-13,-0.0108889196100678,-0.0108889196098537,J(uh)=,4,4.20354076441419,0.203540764414186,0.000120202540795125,0.187740243441672,0.0776282874734703,0.0158005209725144,4.06129573006363,3.06286005969368,3.24050570643856,0,0,-1.0e+100,50,50,10.183299389002,0.000228574384295929,0.0808204109075688,353.584725412332,4,491,491,5982,2388,2388,603,603,22584,8904,8904,2388,2388,3,4,1,0,0,0,0,0,0,0,0,0,3,0.0612957300636348,Ieff/Ieffp/Ieffa=,3.25409624592684,2.86151732413253,3.64667516772114,0.199462205091419,0.175398793472442,0.223525616710395,0.000120202540795125,0,25.1190223492539,1.29572281813354,1.39523936039403,0.73057344782552,1.21876901449772,1.13019756903374,0.203540764414187,1.47869882548965
1,-8.352462310674,J0(u)=,-0.123614937331334,J0(uh)=,-0.119725173584088,J0(uh2)=,-0.122195561598029,1,0.00388976374724601,0.0314667776501798,0.00141937573330499,0.0339371656641208,0.36490024215736,0.36490024215736,1,1.77763677301678,J1(u)=,0.571908199988224,J1(uh)=,0.56254461832657,J1(uh2)=,0.569718661062047,1,0.00936358166165341,0.0163725256288443,0.00218953892617646,0.00919848289336736,0.233835620310042,0.233835620310042,1,3.02306083189187,J2(u)=,0.3423596419452,J(uh2)=,0.330790564797927,J2(uh2)=,0.339511108036589,1,0.0115690771472731,0.0337921756242662,0.00284853390861017,0.0250716323856033,0.246219631207282,0.246219631207282,1,0.117323356554911,J3(u)=,8.6216363051642,J3(uh)=,8.52345201641049,J3(uh2)=,9.07450812683715,0,0.0981842887537141,0.011388126949278,0.452871821672943,0.539667983477379,-4.61246730430496,4.61246730430496,0,-0.00283409328217796,J4(u)=,353.526188854817,J4(uh)=,352.846536946559,J4(uh2)=,352.838773559281,0,0.679651908258222,0.00192249380579082,0.687415295536766,0.00968588108433491,1.01142259321899,1.01142259321899,1,0.00112429965612547,J5(u)=,-844.88235522199,J5(uh)=,-889.442591707423,J5(uh2)=,-845.849600045643,1,44.5602364854328,0.0527413505679436,0.967244823653232,43.6457330123475,0.0217064562475882,0.0217064562475882,0.143800348137825,0.0670773042194601,1,1.76129497487128e-23,6.36010966896613e-14,-0.00944066524028256,-0.00944066524021896,J(uh)=,2,2.17343473787848,0.173434737878484,-0.000104473490912139,0.158379115534547,0.0868085743842461,0.0150556223439366,2.14380034813783,1.10138200348965,1.16703320226957,0,0,-1.0e+100,66,66,10.0609756097561,0.000228574384295929,0.0808204109075688,353.584725412332,5,656,656,7940,3170,3170,800,800,30032,11846,11846,3170,3170,4,5,1,0,0,0,0,0,0,0,0,0,3,0.143800348137825,Ieff/Ieffp/Ieffa=,1.19391650413297,1.03213397565773,1.3556990326082,0.171685608941816,0.148421225024459,0.194949992859173,0.000104473490912139,0,0.0750588435001975,1.67944579224897,1.52714591173446,8.30607797782522,1.82834880325575,1.29326624030375,0.173434737878483,1.17358706164619
0,-7.66301932034423,J0(u)=,-0.123614937331334,J0(uh)=,-0.130496865295007,J0(uh2)=,-0.132103547942918,0,0.00688192796367312,0.0556723007125505,0.00848861061158404,0.0540656180646395,1.2334640316481,1.2334640316481,1,1.76693681454857,J1(u)=,0.571908199988224,J1(uh)=,0.56595119404736,J1(uh2)=,0.570738870861077,1,0.00595700594086312,0.0104160177122583,0.00116932912714696,0.00562834089854218,0.196294772702129,0.196294772702129,1,2.96445453686708,J2(u)=,0.3423596419452,J(uh2)=,0.337330185895456,J2(uh2)=,0.343194206090884,1,0.00502945604974331,0.0146905634705283,0.000834564145683947,0.00882654327510108,-0.165935269625538,0.165935269625538,0,0.115615618536738,J3(u)=,8.6216363051642,J3(uh)=,8.64935043081778,J3(uh2)=,9.01606603878406,0,0.0277141256535742,0.0032144855886549,0.394429733619859,0.369930093554939,14.2320828934031,14.2320828934031,0,-0.00283110857159996,J4(u)=,353.526188854817,J4(uh)=,353.218527198647,J4(uh2)=,353.101970834258,0,0.307661656170922,0.000870265530164921,0.424218020559749,0.117426629918993,1.37884592392649,1.37884592392649,1,0.00113660360811842,J5(u)=,-844.88235522199,J5(uh)=,-879.814205108357,J5(uh2)=,-845.303825025867,1,34.9318498863672,0.0413452235929214,0.421469803877358,34.5517253060828,0.0120654876637909,0.0120654876637909,0.00832735724670153,0.00414641428682117,1,2.34650625754697e-23,3.30016031941282e-13,-0.0068631704155844,-0.00686317041525438,J(uh)=,2,2.12010784194722,0.120107841947223,2.10969690708627e-05,0.105804991556732,0.119083401704739,0.0143028503904904,2.0083273572467,12.7057106381069,13.529882126363,0,0,-1.0e+100,88,88,10.0571428571429,0.00011461943147015,0.0808204109075688,705.119628242234,6,875,875,10404,4154,4154,1048,1048,39540,15616,15616,4154,4154,3,4,1,0,0,0,0,0,0,0,0,0,3,0.00832735724670153,Ieff/Ieffp/Ieffa=,14.3157908927294,12.600507619611,16.0310741658479,0.119212705032834,0.104928928438285,0.133496481627383,2.10969690708627e-05,0,0.565214249230517,1.57186038667886,2.30026409075859,3.5427525291981,2.20908876561674,1.27563345858827,0.120107841947223,1.44399179159919
1,-8.24113678634094,J0(u)=,-0.123614937331334,J0(uh)=,-0.121342482951797,J0(uh2)=,-0.121412364291289,1,0.00227245437953758,0.0183833315665286,0.00220257304004488,0.0184532129060213,0.969248518200435,0.969248518200435,1,1.76296764797984,J1(u)=,0.571908199988224,J1(uh)=,0.567225383373251,J1(uh2)=,0.571451842293704,1,0.00468281661497294,0.00818805643120586,0.000456357694519127,0.00396159751075205,0.0974536762895987,0.0974536762895987,1,2.97204523633674,J2(u)=,0.3423596419452,J(uh2)=,0.336468633711838,J2(uh2)=,0.34129817026367,1,0.00589100823336142,0.0172070755766954,0.00106147168153004,0.012377539024864,0.18018506161964,0.18018506161964,1,0.119387982367965,J3(u)=,8.6216363051642,J3(uh)=,8.37605243145754,J3(uh2)=,8.60995098696571,1,0.245583873706664,0.0284846014160402,0.0116853181984879,0.205413954092136,0.0475817814179663,0.0475817814179663,1,0.00283091986291614,J4(u)=,353.526188854817,J4(uh)=,353.242072691488,J4(uh2)=,353.300390531158,1,0.284116163329543,0.000803663695325895,0.22579832365966,0.0575141759745568,0.794739450982095,0.794739450982095,1,0.00114804521525564,J5(u)=,-844.88235522199,J5(uh)=,-871.045832264822,J5(uh2)=,-845.107810646178,1,26.163477042832,0.0309670060939522,0.225455424188226,25.9689886247378,0.00861718126452133,0.00861718126452133,0.104652532440858,0.025496075883097,1,3.42238384365035e-23,-2.96408858167707e-13,-0.0055441635606859,-0.00554416356098231,J(uh)=,4,4.0802484044865,0.0802484044865004,2.99970539961139e-05,0.0734107923312369,0.0852055838245822,0.00683761215526349,4.10465253244086,0.701471723799165,0.754448593366229,0,0,-1.0e+100,115,115,10.0174216027875,5.73627299594724e-05,0.0785913465970706,1370.07681908787,7,1148,1148,13532,5403,5403,1363,1363,51548,20371,20371,5403,5403,3,4,1,0,0,0,0,0,0,0,0,0,3,0.104652532440858,Ieff/Ieffp/Ieffa=,0.832518218057643,0.789455024912059,0.875581411203228,0.087125139822883,0.0826184676052078,0.0916318120405582,2.99970539961139e-05,0,3.02841193453289,1.27209891624115,0.853751319046026,0.112849940980559,1.08287276783359,1.33513790346675,0.0802484044865003,1.4967006847772
1,-8.21541779195064,J0(u)=,-0.123614937331334,J0(uh)=,-0.121722354884956,J0(uh2)=,-0.123246902316528,1,0.00189258244637798,0.0153103054310107,0.000368035014806298,0.0168348528625824,0.194461813545107,0.194461813545107,1,1.75816899054754,J1(u)=,0.571908199988224,J1(uh)=,0.568773539617811,J1(uh2)=,0.571595651241748,1,0.00313466037041266,0.00548105512471618,0.000312548746475239,0.00265894350077876,0.0997073716263857,0.0997073716263857,1,2.95578438256932,J2(u)=,0.3423596419452,J(uh2)=,0.338319671048113,J2(uh2)=,0.341911387449098,1,0.00403997089708685,0.0118003713116791,0.000448254496101474,0.0082086549106937,0.110954882478164,0.110954882478164,1,0.117844442428372,J3(u)=,8.6216363051642,J3(uh)=,8.48576292096095,J3(uh2)=,8.5860771154878,1,0.135873384203251,0.0157595819858308,0.0355591896764054,0.0845546125410145,0.26170827999112,0.26170827999112,1,0.00283036080134315,J4(u)=,353.526188854817,J4(uh)=,353.311846152423,J4(uh2)=,353.394644844741,1,0.21434270239439,0.000606299360985712,0.131544010076709,0.0821923929566952,0.613708834531107,0.613708834531107,1,0.00115654374833266,J5(u)=,-844.88235522199,J5(uh)=,-864.645199493455,J5(uh2)=,-844.939737822825,1,19.7628442714647,0.023391238021857,0.0573826008352398,19.7288529086513,0.00290355983415271,0.00290355983415271,0.0724760854221422,0.0177965650139919,1,3.87957499799776e-23,9.573128762116e-14,-0.00388687417090432,-0.00388687417080859,J(uh)=,4,4.06294893148171,0.0629489314817091,2.73102886190679e-06,0.0521355055407158,0.171780929182814,0.0108134259409933,4.07247608542214,0.719347702584222,0.772977450219862,0,0,-1.0e+100,151,151,10.0132625994695,2.8687050016086e-05,0.0707106781186548,2464.89890312892,8,1508,1508,17636,7042,7042,1776,1776,67328,26622,26622,7042,7042,3,4,1,0,0,0,0,0,0,0,0,0,3,0.0724760854221422,Ieff/Ieffp/Ieffa=,0.907692374262808,0.827143113170645,0.988241635354971,0.0657859900540984,0.0599480949264923,0.0716238851817044,2.73102886190679e-06,0,1.2007161874964,1.49388324782263,1.4581808590773,1.80744650725192,1.32552291333329,1.32387204409687,0.062948931481709,1.27481757986342
1,-8.33791519043181,J0(u)=,-0.123614937331334,J0(uh)=,-0.119934057514467,J0(uh2)=,-0.120547724226457,1,0.00368087981686696,0.0297769824289182,0.00306721310487718,0.0303906491409079,0.833282600214826,0.833282600214826,1,1.75614886903957,J1(u)=,0.571908199988224,J1(uh)=,0.569427807419821,J1(uh2)=,0.571808730047681,1,0.00248039256840227,0.0043370466946502,9.94699405422184e-05,0.00195612406679015,0.0401024990194562,0.0401024990194562,1,2.95305639049645,J2(u)=,0.3423596419452,J(uh2)=,0.338632206014829,J2(uh2)=,0.34149697757492,1,0.00372743593037095,0.0108874863555547,0.000862664370279598,0.00802271479546334,0.231436404647671,0.231436404647671,1,0.117960604040515,J3(u)=,8.6216363051642,J3(uh)=,8.47740657259214,J3(uh2)=,8.54659146800122,1,0.144229732572057,0.0167288119641125,0.0750448371629773,0.0524560834449676,0.520314610758116,0.520314610758116,1,0.00282949703751989,J4(u)=,353.526188854817,J4(uh)=,353.419702067092,J4(uh2)=,353.461343360897,1,0.10648678772526,0.000301213293618229,0.0648454939205863,0.0413400805110551,0.608953423291257,0.608953423291257,1,0.00116390265348432,J5(u)=,-844.88235522199,J5(uh)=,-859.178383180372,J5(uh2)=,-844.898976368295,1,14.2960279583815,0.0169207320640816,0.0166211463047148,14.2963275441409,0.0011626408645186,0.0011626408645186,0.0800080461375829,0.0196097765575056,1,5.31578589521245e-23,2.03390205102723e-13,-0.00266709040534498,-0.00266709040514159,J(uh)=,4,4.04265654299194,0.0426565429919421,2.74015835464923e-06,0.0313427704786655,0.265229475239328,0.0113137725132766,4.08000804613758,0.391745230533039,0.425080507844464,0,0,-1.0e+100,199,199,10.0251889168766,1.43468423797737e-05,0.0707106781186548,4928.65790582207,9,1985,1985,23032,9196,9196,2320,2320,88108,34858,34858,9196,9196,3,4,1,0,0,0,0,0,0,0,0,0,3,0.0800080461375829,Ieff/Ieffp/Ieffa=,0.562648460716942,0.525274290287351,0.600022631146533,0.0450164040042811,0.0420261696521965,0.0480066383563657,2.74015835464923e-06,0,0.514165781155246,1.26377590803372,1.0838471733798,0.942062234881897,2.01285724711129,1.38240106475716,0.0426565429919413,1.47571573002532
1,-8.11856555628795,J0(u)=,-0.123614937331334,J0(uh)=,-0.123174468822942,J0(uh2)=,-0.12359208230668,1,0.000440468508392342,0.00356323044691372,2.28550246547388e-05,0.00398084393065132,0.0518879879475537,0.0518879879475537,1,1.75404810375312,J1(u)=,0.571908199988224,J1(uh)=,0.570109792234495,J1(uh2)=,0.571832036371855,1,0.00179840775372864,0.00314457417075969,7.61636163685298e-05,0.00142233003339959,0.0423505827366568,0.0423505827366568,1,2.93947222535715,J2(u)=,0.3423596419452,J(uh2)=,0.340197124971473,J2(uh2)=,0.342266880630084,1,0.00216251697372677,0.00631650670458674,9.27613151160411e-05,0.00424675104597601,0.0428950691453677,0.0428950691453677,1,0.117237732552611,J3(u)=,8.6216363051642,J3(uh)=,8.52967707773814,J3(uh2)=,8.6168145317763,1,0.0919592274260594,0.0106660991221559,0.00482177338790279,0.0764713549160007,0.0524338179306669,0.0524338179306669,1,0.00282910997255986,J4(u)=,353.526188854817,J4(uh)=,353.468055218501,J4(uh2)=,353.490210992627,1,0.0581336363169385,0.000164439405480119,0.0359778621903502,0.0219913347211082,0.618882018564995,0.618882018564995,1,0.00116919654733836,J5(u)=,-844.88235522199,J5(uh)=,-855.288191088547,J5(uh2)=,-844.901258879342,1,10.4058358665566,0.0123163133923213,0.0189036573514159,10.3992485225975,0.00181663996951658,0.00181663996951658,0.0361991498805132,0.0089686233350465,1,6.32306737713736e-23,-1.91434370096029e-14,-0.00197943360385144,-0.00197943360387058,J(uh)=,4,4.03491815470982,0.0349181547098247,2.07062804328188e-06,0.0215999684871056,0.381411513105297,0.0133181862227191,4.03619914988051,0.596698225190458,0.651379995629939,0,0,-1.0e+100,261,261,10.0384615384615,1.43468423797737e-05,0.0404102054537844,2816.66197927671,10,2600,2600,29862,11922,11922,3009,3009,114540,45348,45348,11922,11922,3,4,1,0,0,0,0,0,0,0,0,0,3,0.0361991498805132,Ieff/Ieffp/Ieffa=,0.974780990695323,0.873767333712692,1.07579464767795,0.0352862431828552,0.0316296346737621,0.0389428516919482,2.07062804328188e-06,0,8.35673776157515,1.37921589987569,1.72365626520252,1.56840957247087,1.83175859058093,1.37384715093649,0.0349181547098244,1.2216150408412
1,-8.1572251336813,J0(u)=,-0.123614937331334,J0(uh)=,-0.122590707454056,J0(uh2)=,-0.122641226440387,1,0.0010242298772779,0.00828564815377113,0.000973710890947665,0.00833616714010137,0.95067612510533,0.95067612510533,1,1.75246370367833,J1(u)=,0.571908199988224,J1(uh)=,0.570625227729997,J1(uh2)=,0.571923548984984,1,0.00128297225822627,0.00224331852254031,1.53489967604781e-05,0.00094499726755356,-0.0119636232678159,0.0119636232678159,1,2.93563647492418,J2(u)=,0.3423596419452,J(uh2)=,0.340641632075997,J2(uh2)=,0.342137416306382,1,0.00171800986920234,0.00501814366740499,0.000222225638818019,0.00352235943702066,0.129350618294874,0.129350618294874,1,0.117063055241628,J3(u)=,8.6216363051642,J3(uh)=,8.54240475729864,J3(uh2)=,8.59593057398115,1,0.079231547865561,0.00918985040207538,0.0257057311830522,0.0443359662804334,0.324438078966592,0.324438078966592,1,0.00282913918248065,J4(u)=,353.526188854817,J4(uh)=,353.464405778431,J4(uh2)=,353.508199709879,1,0.0617830763865754,0.000174762374993237,0.0179891449386105,0.0436191690729717,0.29116622205817,0.29116622205817,1,0.00117315049998219,J5(u)=,-844.88235522199,J5(uh)=,-852.405552412228,J5(uh2)=,-844.893642579909,1,7.52319719023785,0.00890443165695081,0.0112873579190591,7.52081426397574,0.00150034056447512,0.00150034056447512,0.0339224109813534,0.008409286923568,1,9.00710706049007e-23,1.02082323812246e-13,-0.00153350418896723,-0.00153350418886515,J(uh)=,4,4.02228082990361,0.022280829903611,2.37520902708017e-07,0.00970533715256168,0.564408633136742,0.0125754927510493,4.03392241098135,0.286103990600684,0.331310216941969,0,0,-1.0e+100,340,340,10.0235849056604,7.175673210703e-06,0.0404102054537844,5631.5559902463,11,3392,3392,38774,15478,15478,3909,3909,148892,58968,58968,15478,15478,3,4,1,0,0,0,0,0,0,0,0,0,3,0.0339224109813534,Ieff/Ieffp/Ieffa=,0.689664947419793,0.631710721931426,0.74761917290816,0.0233950977858077,0.0214291507306853,0.0253610448409301,2.37520902708017e-07,0,0.430048486344662,1.40175108401406,1.25873373168154,1.16063903714332,0.940931396054115,1.38316670471688,0.0222808299036101,1.5671837566592
1,-8.09075241149941,J0(u)=,-0.123614937331334,J0(uh)=,-0.123597899075332,J0(uh2)=,-0.123663191579967,0,1.70382560026328e-05,0.000137833310200723,4.82542486326398e-05,0.000203125814835996,-2.8321119617632,2.8321119617632,1,1.75155262416276,J1(u)=,0.571908199988224,J1(uh)=,0.570922041510457,J1(uh2)=,0.571878558394964,1,0.000986158477766841,0.00172433001972545,2.96415932594662e-05,0.000767813135218077,0.0300576367062115,0.0300576367062115,1,2.93058827121101,J2(u)=,0.3423596419452,J(uh2)=,0.341228418138304,J2(uh2)=,0.342337670503646,1,0.00113122380689606,0.00330419730686929,2.19714415536365e-05,0.00219494494152687,0.0194227184927476,0.0194227184927476,1,0.116572239956996,J3(u)=,8.6216363051642,J3(uh)=,8.57837166351874,J3(uh2)=,8.63060750816862,1,0.0432646416454645,0.00501814738108934,0.00897120300442111,0.0472176972687963,-0.207356461609837,0.207356461609837,1,0.00282898116695719,J4(u)=,353.526188854817,J4(uh)=,353.484148880208,J4(uh2)=,353.515256109922,1,0.042039974608997,0.000118916153694802,0.0109327448953991,0.0309883135599031,0.260055934787824,0.260055934787824,1,0.0011754294542201,J5(u)=,-844.88235522199,J5(uh)=,-850.752885602567,J5(uh2)=,-844.888474158683,1,5.87053038057672,0.0069483406113201,0.00611893669247365,5.87135978449557,0.00104231411742946,0.00104231411742946,0.0172430928062184,0.00429227019821032,1,1.23228918637881e-22,-9.27286802083612e-14,-0.00123723022029498,-0.00123723022038771,J(uh)=,4,4.01852487024684,0.0185248702468366,4.35537079728718e-08,0.014573286510635,0.213312357039392,0.00395158373620162,4.01724309280622,0.845166622624648,0.916918844473244,0,0,-1.0e+100,443,443,10.0067765981477,3.58780696651306e-06,0.0404102054537844,11263.2050249511,12,4427,4427,50320,20088,20088,5072,5072,193540,76682,76682,20088,20088,3,4,1,0,0,0,0,0,0,0,0,0,3,0.0172430928062184,Ieff/Ieffp/Ieffa=,1.6377056027082,2.14262331243711,1.13278789297929,0.0282391096967613,0.0369454526251202,0.0195327667684025,4.35537079728718e-08,0,60.1135396204659,1.30097979903956,1.51871792189058,1.83132333592013,1.46962687207126,1.28151916479798,0.0185248702468369,1.20275227878665
1,-8.09105042017958,J0(u)=,-0.123614937331334,J0(uh)=,-0.123593346731092,J0(uh2)=,-0.123673300624882,0,2.1590600242552e-05,0.000174660123676487,5.83632935476641e-05,0.000254614017466703,-2.70318068474254,2.70318068474254,1,1.75106139159988,J1(u)=,0.571908199988224,J1(uh)=,0.571082204654365,J1(uh2)=,0.571865473749213,1,0.000825995333858409,0.001444279578218,4.2726239010582e-05,0.000661010483370177,0.051726973820782,0.051726973820782,1,2.92902789811383,J2(u)=,0.3423596419452,J(uh2)=,0.341410199829082,J2(uh2)=,0.342325205353864,1,0.000949442116117583,0.00277323025203291,3.44365913353961e-05,0.00185822472725072,0.0362703431318306,0.0362703431318306,1,0.116555148710626,J3(u)=,8.6216363051642,J3(uh)=,8.57962956645292,J3(uh2)=,8.62063999328882,1,0.0420067387112795,0.00487224666228593,0.000996311875383071,0.0361381801736105,0.0237179058872177,0.0237179058872177,1,0.00282895387625621,J4(u)=,353.526188854817,J4(uh)=,353.48755891467,J4(uh2)=,353.515329282822,1,0.0386299401477572,0.00010927037760029,0.0108595719953541,0.0276610977748028,0.281118012448814,0.281118012448814,1,0.00117542965413402,J5(u)=,-844.88235522199,J5(uh)=,-850.752740908797,J5(uh2)=,-844.888474759012,1,5.87038568680691,0.00694816935224607,0.00611953702218671,5.87121431913697,0.00104244207257791,0.00104244207257791,0.016307611033417,0.00406034910986836,1,1.5655847114263e-22,-6.08634476959434e-14,-0.00116987109840269,-0.00116987109846355,J(uh)=,4,4.01645010978755,0.0164501097875487,4.35974277162269e-08,0.00401686293544508,0.7558154330079,0.0124332468521036,4.01630761103342,0.246318294397251,0.318056030603142,0,0,-1.0e+100,579,579,10.0017274140612,1.79389607361935e-06,0.0404102054537844,22526.503094604,13,5789,5789,65480,26152,26152,6588,6588,252332,100014,100014,26152,26152,3,4,1,0,0,0,0,0,0,0,0,0,3,0.016307611033417,Ieff/Ieffp/Ieffa=,1.08469028356926,0.982019354809211,1.18736121232931,0.0176887072361743,0.0160143896655158,0.0193630248068329,4.35974277162269e-08,0,0.789151566479045,1.19390320664437,1.19146158327357,1.02994526527829,1.08827439152628,1.00002464808575,0.0164501097875483,1.12612441412756
1,-8.09815171097941,J0(u)=,-0.123614937331334,J0(uh)=,-0.123484967396228,J0(uh2)=,-0.123536472684999,1,0.000129969935106403,0.00105140962663788,7.8464646334972e-05,0.00110291491540931,0.603713822513916,0.603713822513916,1,1.75036521962516,J1(u)=,0.571908199988224,J1(uh)=,0.571309340923804,J1(uh2)=,0.571896994226547,1,0.000598859064419366,0.00104712445884094,1.12057616764583e-05,0.000459471156098035,0.0187118511553682,0.0187118511553682,1,2.92703287384474,J2(u)=,0.3423596419452,J(uh2)=,0.341642900199639,J2(uh2)=,0.342327432088811,1,0.000716741745560634,0.00209353456934436,3.22098563887985e-05,0.00140900268017253,0.0449392777639929,0.0449392777639929,1,0.116582120905575,J3(u)=,8.6216363051642,J3(uh)=,8.57764460135309,J3(uh2)=,8.61175527189812,1,0.0439917038111162,0.00510247733191505,0.00988103326608325,0.0290081932131179,0.224611288267185,0.224611288267185,1,0.00282884086812333,J4(u)=,353.526188854817,J4(uh)=,353.501680235342,J4(uh2)=,353.520721109338,1,0.0245086194751707,6.93261779404853e-05,0.005467745479109,0.0189715478181212,0.223094796695844,0.223094796695844,1,0.00117796472580191,J5(u)=,-844.88235522199,J5(uh)=,-848.921854870685,J5(uh2)=,-844.888281843252,1,4.03949964869537,0.00478113860909547,0.00592662126155119,4.03835416604291,0.00146716716845496,0.00146716716845496,0.0141550301944822,0.00352627890253565,1,1.98141815920053e-22,-2.31916888062207e-13,-0.000815454486933383,-0.0008154544871653,J(uh)=,4,4.01223131755295,0.0122313175529483,1.05535248723853e-08,-0.000856008341461073,1.06998496586778,0.0130873258944093,4.01415503019448,-0.0604737912741972,-0.00286497829666107,0,0,-1.0e+100,757,757,10.0066093853272,1.79386643553748e-06,0.0404102054537844,22526.8752752356,14,7565,7565,84822,33870,33870,8541,8541,327576,129918,129918,33870,33870,3,4,1,0,0,0,0,0,0,0,0,0,3,0.0141550301944822,Ieff/Ieffp/Ieffa=,0.906300049471471,0.841194366487877,0.971405732455065,0.0128287045655294,0.0119071316570642,0.0137502774739945,1.05535248723853e-08,0,0.166119958626404,1.37928167566315,1.32466417925041,0.9548786492026,1.57617772746819,1.45324574757739,0.0122313175529481,1.34491723531316
1,-8.08980006379085,J0(u)=,-0.123614937331334,J0(uh)=,-0.123612449271262,J0(uh2)=,-0.12365732522042,0,2.4880600721644e-06,2.01275034059635e-05,4.23878890860874e-05,6.50034525642153e-05,-17.0365215696796,17.0365215696796,1,1.74985339207984,J1(u)=,0.571908199988224,J1(uh)=,0.571476447413356,J1(uh2)=,0.571894547714227,1,0.00043175257486705,0.000754933352723288,1.36522739969669e-05,0.000336833051853205,0.0316205965909314,0.0316205965909314,1,2.92512812025519,J2(u)=,0.3423596419452,J(uh2)=,0.341865367563031,J2(uh2)=,0.342354507785929,1,0.000494274382168425,0.00144372852874855,5.13415927100302e-06,0.000954588305851132,0.01038726556792,0.01038726556792,1,0.116338051828077,J3(u)=,8.6216363051642,J3(uh)=,8.59563989843832,J3(uh2)=,8.61783814335854,1,0.0259964067258807,0.00301525207115374,0.00379816180566195,0.019182992849065,0.146103338269465,0.146103338269465,1,0.00282879267452641,J4(u)=,353.526188854817,J4(uh)=,353.507702775503,J4(uh2)=,353.523689600734,1,0.0184860793148687,5.22905513018736e-05,0.00249925408354557,0.0159345346800212,0.135196546600088,0.135196546600088,1,0.00117958716273435,J5(u)=,-844.88235522199,J5(uh)=,-847.754224182927,J5(uh2)=,-844.885332228329,1,2.87186896093681,0.00339913473537062,0.00297700633905151,2.87229108933313,0.00103660939254011,0.00103660939254011,0.00868573186874499,0.00216672806244054,1,7.71008068704724e-10,0.000182047028562094,-0.000563836042931043,-0.000381789014368949,J(uh)=,4,4.00853728160985,0.00853728160985412,1.03993330082489e-08,-0.00462447883768,1.54168048437599,0.0131617604475341,4.00868573186874,-0.532422472574921,-0.488466589508487,0,0,-1.0e+100,989,989,10.0030342874482,8.9694247961777e-07,0.0331254935526381,36931.5695324793,15,9887,9887,110122,43967,43967,11094,11094,426004,169035,169035,43967,43967,3,4,1,0,0,0,0,0,0,0,0,0,3,0.00868573186874499,Ieff/Ieffp/Ieffa=,1.04142846073555,0.971551150028556,1.11130577144253,0.00904556837042877,0.00843863278591888,0.00965250395493866,1.03993330082489e-08,0,52.2374586371381,1.38704225354944,1.45008879969912,1.69222247809042,1.32578785678248,1.40657519672404,0.00853728160985478,1.43269463418299
0,-8.0891713776131,J0(u)=,-0.123614937331334,J0(uh)=,-0.123622056366306,J0(uh2)=,-0.123633152536705,0,7.11903497219168e-06,5.75904103976529e-05,1.82152053710694e-05,4.64942399987752e-05,2.5586621560677,2.5586621560677,1,1.74955318120843,J1(u)=,0.571908199988224,J1(uh)=,0.571574508703584,J1(uh2)=,0.571902154970847,1,0.000333691284639559,0.000583470012576197,6.04501737677676e-06,0.000255823745313415,0.018115598623759,0.018115598623759,1,2.92414904901881,J2(u)=,0.3423596419452,J(uh2)=,0.341979831819978,J2(uh2)=,0.342357231266463,1,0.00037981012522198,0.00110938930495428,2.41067873696377e-06,0.00073198985846926,0.0063470628529317,0.0063470628529317,1,0.11623447926521,J3(u)=,8.6216363051642,J3(uh)=,8.60329917870854,J3(uh2)=,8.61869548796506,1,0.0183371264556627,0.00212687311394463,0.0029408171991463,0.0132694361425717,0.16037502965674,0.16037502965674,1,0.00282877266199435,J4(u)=,353.526188854817,J4(uh)=,353.510203713216,J4(uh2)=,353.52488738368,1,0.0159851416012771,4.52162869547457e-05,0.00130147113765133,0.014638454176671,0.0814175545087044,0.0814175545087044,1,0.00118075016764728,J5(u)=,-844.88235522199,J5(uh)=,-846.919210684987,J5(uh2)=,-844.88555428266,1,2.0368554629971,0.00241081548266198,0.00319906066977182,2.03606721780999,0.00157058796163407,0.00157058796163407,0.0062184870768851,0.00155220867182968,1,3.35704208927587e-22,1.54071798549323e-12,-0.0058390394495953,-0.00583903944805458,J(uh)=,4,4.00599892451834,0.00599892451833917,1.87280269625988e-08,nan,nan,nan,4.00621848707689,nan,nan,0,0,-1.0e+100,1292,1292,10.0046461204894,4.4847170291018e-07,0.0331254935526381,73863.0627923307,16,12914,12914,143414,57249,57249,14458,14458,555128,220315,220315,57249,57249,3,4,1,0,0,0,0,0,0,0,0,0,3,0.0062184870768851,Ieff/Ieffp/Ieffa=,1.02909220188584,0.957192266774199,1.10099213699748,0.00639939655835034,0.00595228774102971,0.00684650537567097,1.87280269625988e-08,0,0.349494008932845,1.29386829905796,1.30137231565258,1.41769250426109,1.15645389799937,1.40995225881715,0.00599892451833928,1.4231353609727
0,-8.0874288698971,J0(u)=,-0.123614937331334,J0(uh)=,-0.123648691826173,J0(uh2)=,-0.123658467117193,0,3.37544948385837e-05,0.000273061618339126,4.35297858587119e-05,0.000263286327318997,1.28959968344584,1.28959968344584,1,1.74935751072592,J1(u)=,0.571908199988224,J1(uh)=,0.571638440895387,J1(uh2)=,0.571898089300798,1,0.000269759092836663,0.00047168250576267,1.01106874259571e-05,0.000212034100351964,0.0374804323355248,0.0374804323355248,1,2.92346794101003,J2(u)=,0.3423596419452,J(uh2)=,0.342059506099633,J2(uh2)=,0.342358841035677,1,0.00030013584556704,0.000876668300801301,8.00909522702398e-07,0.000577333364756964,0.00266849006718693,0.00266849006718693,1,0.116185038874721,J3(u)=,8.6216363051642,J3(uh)=,8.60696015326266,J3(uh2)=,8.62038199984931,1,0.0146761519015399,0.00170224669448759,0.00125430531488746,0.0117195998921649,0.0854655445993203,0.0854655445993203,1,0.00282876553192612,J4(u)=,353.526188854817,J4(uh)=,353.511094756268,J4(uh2)=,353.525550971557,1,0.0150940985490138,4.26958426981274e-05,0.000637883260935723,0.0144135194453799,0.0422604409838971,0.0422604409838971,1,0.00118142564864099,J5(u)=,-844.88235522199,J5(uh)=,-846.434983996087,J5(uh2)=,-844.883475330996,1,1.55262877409643,0.00183768635301714,0.00112010900545556,1.553346351444,0.000721427442375862,0.000721427442375862,0.00465851794301475,0.00116327470173601,1,4.40387299509847e-22,-1.72131320578647e-12,-0.00031287311180231,-0.000312873113523623,J(uh)=,4,4.00484167409011,0.00484167409010805,6.36136440669484e-09,nan,nan,nan,4.00465851794301,nan,nan,0,0,-1.0e+100,1692,1692,10.0059136605559,2.24236430322245e-07,0.0331254935526381,147725.744229135,17,16910,16910,186514,74452,74452,18805,18805,723316,287206,287206,74452,74452,3,4,1,0,0,0,0,0,0,0,0,0,3,0.00465851794301475,Ieff/Ieffp/Ieffa=,1.20562328141609,1.3034360813289,1.10781048150327,0.00561641768899316,0.00607208037244353,0.00516075500554278,6.36136440669484e-09,0,0.210906280963036,1.2369973561618,1.26546072664001,1.24945057660098,1.05903254502877,1.31187537998738,0.00484167409010797,1.23901865484827
1,-8.08995318343295,J0(u)=,-0.123614937331334,J0(uh)=,-0.123610109641655,J0(uh2)=,-0.123623869958565,0,4.82768967963176e-06,3.90542581977108e-05,8.93262723038191e-06,5.28145751077244e-05,-1.85029026784158,1.85029026784158,1,1.74915165864723,J1(u)=,0.571908199988224,J1(uh)=,0.571705715199897,J1(uh2)=,0.571907548927089,1,0.000202484788326962,0.000354051206699137,6.51061135004127e-07,0.000152217479507179,0.00321535825176569,0.00321535825176569,1,2.9228921981071,J2(u)=,0.3423596419452,J(uh2)=,0.342126883997847,J2(uh2)=,0.342361105743322,1,0.000232757947352447,0.000679863859040089,1.4637981226584e-06,0.000445642113564984,-0.0062889286458687,0.0062889286458687,1,0.116085209311906,J3(u)=,8.6216363051642,J3(uh)=,8.61436186338892,J3(uh2)=,8.62331698477419,1,0.00727444177528014,0.000843742593377881,0.00168067960998997,0.00811137879189222,-0.23103898029691,0.23103898029691,1,0.00282874168385001,J4(u)=,353.526188854817,J4(uh)=,353.51407507771,J4(uh2)=,353.525724831478,1,0.0121137771078565,3.4265572084198e-05,0.000464023339418418,0.0116154881963539,0.0383054216110241,0.0383054216110241,1,0.00118172771211826,J5(u)=,-844.88235522199,J5(uh)=,-846.218625276622,J5(uh2)=,-844.884102102358,1,1.336270054632,0.00158160487832758,0.00174688036781845,1.3361047791425,0.00130728093603769,0.00130728093603769,0.00353138797200625,0.000882068261689108,1,0.00146755289161516,0.402507852364336,-0.000297153959669779,0.402210698404666,J(uh)=,4,4.00379851733276,0.00379851733276215,-4.8129136127739e-09,-9.44662566706916,2487.92446012874,9.45042418440192,4.00353138797201,-2675.0461127335,-2788.94203739345,0,0,-1.0e+100,2208,2208,10.0045310376076,1.12118186222417e-07,0.0211680843095685,188801.522953429,18,22070,22070,243002,97022,97022,24479,24479,943100,374528,374528,97022,97022,3,4,1,0,0,0,0,0,0,0,0,0,3,0.00353138797200625,Ieff/Ieffp/Ieffa=,1.15338056956017,1.05414357735227,1.25261756176808,0.00407303427049051,0.00372258994982944,0.00442347859115159,4.8129136127739e-09,0,6.99185264143953,1.33224374564409,1.28947625196474,2.0174952738521,1.24602742931635,1.16191242085719,0.00379851733276216,1.27462208697815
1,-8.09055233395133,J0(u)=,-0.123614937331334,J0(uh)=,-0.123600955623707,J0(uh2)=,-0.123611851712048,1,1.39817076270365e-05,0.00011310694264691,3.08561928658024e-06,0.000124003030987366,0.220689730388408,0.220689730388408,1,1.7490086384438,J1(u)=,0.571908199988224,J1(uh)=,0.571752464807584,J1(uh2)=,0.57190905141911,1,0.000155735180639271,0.000272308004400843,8.51430886239513e-07,0.000115721392875332,-0.00546717114748579,0.00546717114748579,1,2.92245490433639,J2(u)=,0.3423596419452,J(uh2)=,0.342178077244641,J2(uh2)=,0.342359852978787,1,0.000181564700558079,0.000530333247010293,2.11033587604881e-07,0.000348557512864609,-0.00116230515599245,0.00116230515599245,1,0.116074962979243,J3(u)=,8.6216363051642,J3(uh)=,8.61512228247557,J3(uh2)=,8.62298314699706,1,0.00651402268863421,0.00075554366457472,0.00134684183285572,0.00710532085691521,-0.206760384056646,0.206760384056646,1,0.00282870375663373,J4(u)=,353.526188854817,J4(uh)=,353.518814988968,J4(uh2)=,353.525978083583,1,0.00737386584944488,2.08580469620402e-05,0.000210771234264939,0.0071422365682179,0.0285835460758764,0.0285835460758764,1,0.00118219341865956,J5(u)=,-844.88235522199,J5(uh)=,-845.885270731639,J5(uh2)=,-844.882782601158,1,1.0029155096488,0.00118704752614379,0.000427379168058906,1.00367517800689,0.000426136762216953,0.000426136762216953,0.00287873010255968,0.000719164955188618,1,7.9188348434454e-22,-7.16361068348417e-12,-0.000206544526583295,-0.000206544533746906,J(uh)=,4,4.00301110479602,0.0030111047960224,-2.3154653511473e-10,-0.0104314857460774,4.4643383252078,0.0134425905420998,4.00287873010256,-3.62364145801722,-3.55189296948637,0,0,-1.0e+100,2887,2887,10.0006928086463,5.60591727043852e-08,0.0211534064549774,377340.681899193,19,28868,28868,315344,125899,125899,31773,31773,1226516,487359,487359,125899,125899,3,4,1,0,0,0,0,0,0,0,0,0,3,0.00287873010255968,Ieff/Ieffp/Ieffa=,1.12067210813117,1.04280363657067,1.19854057969167,0.00322611253277621,0.0030019502196547,0.00345027484589773,2.3154653511473e-10,0,0.345286127303679,1.30018655705018,1.28195594538484,1.11673571355112,1.64279868324001,1.33238547193265,0.00301110479602251,1.26150286691442
0,-8.08962807359294,J0(u)=,-0.123614937331334,J0(uh)=,-0.123615077343829,J0(uh2)=,-0.123617100109339,0,1.40012494501129e-07,1.13265028906534e-06,2.16277800468845e-06,8.90115221121981e-07,15.447035726308,15.447035726308,1,1.74888081647343,J1(u)=,0.571908199988224,J1(uh)=,0.571794252976295,J1(uh2)=,0.571908915562672,1,0.000113947011928572,0.000199240038752581,7.15574448362233e-07,8.45774523756462e-05,-0.00627988778512938,0.00627988778512938,1,2.92201701913089,J2(u)=,0.3423596419452,J(uh2)=,0.34222935508344,J2(uh2)=,0.342360995139514,1,0.000130286861759643,0.000380555549770372,1.35319431410208e-06,0.000248915493696627,-0.0103862683913478,0.0103862683913478,1,0.116040326531922,J3(u)=,8.6216363051642,J3(uh)=,8.61769377842029,J3(uh2)=,8.62301572397519,1,0.00394252674391282,0.000457282887420259,0.00137941881098413,0.0048646626674767,-0.34988191598546,0.34988191598546,1,0.00282871226683691,J4(u)=,353.526188854817,J4(uh)=,353.517751424824,J4(uh2)=,353.526156443309,1,0.00843742999381902,2.38664921010534e-05,3.2411508129826e-05,0.00838115199358814,0.00384139579866968,0.00384139579866968,1,0.00118254666957727,J5(u)=,-844.88235522199,J5(uh)=,-845.632587471132,J5(uh2)=,-844.882266901038,1,0.750232249141391,0.000887972443150703,8.83209518178774e-05,0.751208542536359,-0.00011772481377461,0.00011772481377461,0.00194739132176203,0.000486610924967418,1,9.91596949455305e-22,7.83927729008644e-12,-0.000150811528574291,-0.000150811520735014,J(uh)=,4,4.00213017387273,0.00213017387273418,-6.40591077247417e-11,-0.0113444269602636,6.32558731729373,0.0134746008329978,4.00194739132176,-5.8254480409202,-5.74800519774343,0,0,-1.0e+100,3770,3770,10.0015917652677,2.8029584544049e-08,0.0202824492686997,723608.629904074,20,37694,37694,409738,163577,163577,41292,41292,1595776,634311,634311,163577,163577,2,3,1,0,0,0,0,0,0,0,0,0,3,0.00194739132176203,Ieff/Ieffp/Ieffa=,1.18731677194603,1.10380429265063,1.27082925124143,0.0023121703778702,0.00214953890043151,0.0024748018553089,6.40591077247417e-11,0,99.8604280057575,1.36673334388877,1.39357643668657,1.65224565659364,0.873946907393214,1.33680671658223,0.00213017387273404,1.41354883493985
1,8.08958433525068,J0(u)=,-0.123614937331334,J0(uh)=,-0.123615745699375,J0(uh2)=,-0.123611439079324,0,8.08368041171903e-07,6.53940420650924e-06,3.49825201043097e-06,1.08460242581121e-05,-4.32754863163504,4.32754863163504,1,1.74880066277426,J1(u)=,0.571908199988224,J1(uh)=,0.571820460322573,J1(uh2)=,0.571910665056066,1,8.77396656504548e-05,0.000153415645469433,2.46506784218337e-06,6.32109119767947e-05,-0.0280952500093165,0.0280952500093165,1,2.9217597321458,J2(u)=,0.3423596419452,J(uh2)=,0.342259491428332,J2(uh2)=,0.342361596676133,1,0.00010015051686757,0.000292530148409258,1.95473093317355e-06,0.000190424900608515,-0.0195179315525482,0.0195179315525482,1,0.116020239974463,J3(u)=,8.6216363051642,J3(uh)=,8.61918575776178,J3(uh2)=,8.62339042534541,1,0.00245054740241812,0.000284232286735442,0.00175412018120369,0.00392043529688637,-0.715807488348431,0.715807488348431,1,0.00282868907597825,J4(u)=,353.526188854817,J4(uh)=,353.520649721521,J4(uh2)=,353.526232561809,1,0.00553913329690658,1.56682403497449e-05,4.37069912209154e-05,0.00556717204777775,-0.00789058303495318,0.00789058303495318,1,0.0011828353372248,J5(u)=,-844.88235522199,J5(uh)=,-845.426213209212,J5(uh2)=,-844.881695235783,1,0.543857987221941,0.000643708539846407,0.000659986207438124,0.545161681969225,-0.00121352673481799,0.00121352673481799,0.00139587032348398,0.000697448387988514,1,1.23270351963624e-21,-3.65036439181544e-11,-0.000154541047397532,-0.000154541083901176,J(uh)=,2,2.00163860962742,0.00163860962741635,3.10951688898201e-11,nan,nan,nan,2.00139587032348,nan,nan,0,0,-1.0e+100,4929,4929,10.000811589498,1.40147945306373e-08,0.0202824492686997,1447217.0265758,21,49286,49286,533966,213146,213146,53837,53837,2081252,827480,827480,213146,213146,2,3,1,0,0,0,0,0,0,0,0,0,3,0.00139587032348398,Ieff/Ieffp/Ieffa=,1.28855451713788,1.18448045437376,1.392628579902,0.00179865501066399,0.00165338111500715,0.00194392890632084,3.10951688898201e-11,0,0.173203896455569,1.29869439419253,1.30091052782007,1.60883512802995,1.52324010663023,1.37946351210841,0.00163860962741651,1.299988622728


==> Compdata/DataDifferentFocus/Focus1E-1/Focus1E-1.csv <==
Sign0Correct,weights0,J0u,J0uh,J0uh2$,saturation0,absoulteError0,relativeError0,enrichedabsoulteError0,enrichedrelativeError0,bh0sign,bh0,Sign1Correct,weights1,J1u,J1uh,J1uh2$,saturation1,absoulteError1,relativeError1,enrichedabsoulteError1,enrichedrelativeError1,bh1sign,bh1,Sign2Correct,weights2,J2u,J2uh,J2uh2$,saturation2,absoulteError2,relativeError2,enrichedabsoulteError2,enrichedrelativeError2,bh2sign,bh2,Sign3Correct,weights3,J3u,J3uh,J3uh2$,saturation3,absoulteError3,relativeError3,enrichedabsoulteError3,enrichedrelativeError3,bh3sign,bh3,"Combined Error absolut","Combined Error relativ","Factor Combined Error",l2NormAuh2,Interpolationpartu,Interpolationpartz,Interpolationpart,strJuh,Juh,strJuh2,Juh2,Juh2-Juh,estimatedErrorRemainder,ErrorTotalEstimation,RelErrorInErrorTotalEstimation,AbsErrorInErrorTotalEstimation,Ju,IeffRL,Iefftilde,enrichedsolvesu,enrichedsolvesz,interpolationconstant,MarkedCells,number_of_marked_cells,percentage_of_marked_cells,h_min,h_max,h_maxdh_min,Refinementstep,Cells,Cellsadjoint,DOFS_primal,DOFS_primal_comp0,DOFS_primal_comp1,DOFS_primal_comp2,DOFS_primal_comp3,DOFS_adjoint,DOFS_adjoint_comp0,DOFS_adjoint_comp1,DOFS_adjoint_comp2,DOFS_adjoint_comp3,Newton_Steps,number_of_primal_solves,number_of_adjoint_solves,MeanLinearSolverIterations,MaxLinearIterations,MeanLinearSolverIterations_primal,MaxLinearIterations_primal,MeanLinearSolverIterations_adjoint,MaxLinearIterations_adjoint,GMRES_iter_of_adjoint_large,Mean_line_searches,refinementstrategy,Exact_Error,strIeff,Ieff,Ieff_primal,Ieff_adjoint,Estimated_Error,Estimated_Error_primal,Estimated_Error_adjoint,Estimated_Error_remainder,saturation,FactorReduction0,FactorReduction1,FactorReduction2,FactorReduction3,"Estimated Combined Error","Factor Estimated Combined Error"
1,-217.4222214109,0.00456869005824141,0.00459934588797218,0.00456911364648247,1,3.06558297307616e-05,0.00670998236692854,4.23588241055088e-07,0.00667975012543883,0.0138175428548273,0.0138175428548273,1,0.00334605622077862,299.061910530325,298.859294051939,299.061809808887,1,0.202616478385778,0.000677506801272282,0.000100721438627716,0.201838250145878,0.000497103885281945,0.000497103885281945,1,-0.00326480516152991,305.795645906572,306.296991864407,305.790975129268,1,0.501345957834701,0.00163948036718572,0.00467077730445453,0.50437725477197,-0.00931647544268131,0.00931647544268131,1,0.00326078028811848,306.856471759777,306.675062911711,306.863004247732,1,0.181408848066667,0.000591184689787748,0.00653248795407535,0.187350151330955,-0.0360097537892677,0.0360097537892677,0.00957155599390846,1,1,1.26135572298301e-24,2.76453821059853e-13,2.35737296066553e-07,2.35737572520374e-07,J(uh)=,0,J(uh2)=,0.00951567166378353,0.00951567166378353,2.40499221282275e-05,-0.00182886882223616,1.19219545260234,0.0113445404860197,0.00957155599390846,-0.191073303379313,-0.191097932350054,0,0,-1.0e+100,12,12,10.7142857142857,0.00331456303681193,0.106066017177982,32.0000000000002,0,112,112,1504,595,595,157,157,5476,2143,2143,595,595,4,5,1,0,0,0,0,0,0,0,0,3,0.00957155599390846,Ieff/Ieffp/Ieffa=,0.193573349040797,0.131188754584225,0.518335452665819,0.00185279814927237,0.00125568051027403,0.00496127680881878,2.40499221282275e-05,0,"","","","","",""
1,-216.663666129053,0.00456869005824141,0.00461544853304737,0.00456883033942163,1,4.67584748059507e-05,0.0102345473669424,1.40281180218034e-07,0.0101879291733167,0.00300012309640564,0.00300012309640564,1,0.00334503792290956,299.061910530325,298.950272925511,299.061759145263,1,0.111637604813723,0.000373292622306051,0.000151385062395093,0.111112927129022,0.00135604004266925,0.00135604004266925,1,-0.00326877832870928,305.795645906572,305.9246909517,305.795240382933,1,0.129045045127839,0.000421997653842544,0.000405523639017247,0.129028571113014,-0.00314249678176728,0.00314249678176728,1,0.00325913577965466,306.856471759777,306.829806307107,306.855491318747,1,0.0266654526707271,8.68987788258287e-05,0.000980441030890233,0.025598112861011,0.0367682125256605,0.0367682125256605,0.0110130205736062,1,1,1.12488285751915e-24,1.33882896957652e-13,1.87142225051631e-07,1.87142358934528e-07,J(uh)=,0,J(uh2)=,0.010980250526476,0.010980250526476,2.09919140058163e-06,-0.00795038153814917,1.72406194366685,0.0189306320646252,0.0110130205736062,-0.721907444466512,-0.721924437294019,0,0,-1.0e+100,15,15,10.1351351351351,0.00331456303681193,0.106066017177982,32.0000000000002,1,148,148,1952,773,773,203,203,7148,2801,2801,773,773,3,4,1,0,0,0,0,0,0,0,0,3,0.0110130205736062,Ieff/Ieffp/Ieffa=,0.722087933167393,0.550512803779388,0.893663062555398,0.00795236926392527,0.00606280883405603,0.00984192969379452,2.09919140058163e-06,0,0.655620822920003,1.81494827593141,3.88504616615106,6.80314151448158,0.0109802505264757,0.866616990280786
1,219.332054126555,0.00456869005824141,0.00455929710767675,0.00456876348057387,1,9.39295056466734e-06,0.00205593954611202,7.34223324578079e-08,0.00204647317321489,-0.00781674852351448,0.00781674852351448,1,0.00334469861173713,299.061910530325,298.980600670813,299.061802796342,1,0.0813098595123734,0.000271883033744374,0.000107733983554681,0.0809302424950743,0.0013249805644823,0.0013249805644823,1,-0.00326963702772369,305.795645906572,305.844346488882,305.795875302919,1,0.0487005823094364,0.000159258586449317,0.000229396347322108,0.048311927375665,0.00471034095371914,0.00471034095371914,1,0.00325913464812368,306.856471759777,306.829912834596,306.855499335928,1,0.0265589251815186,8.65516214444069e-05,0.000972423849077586,0.0254999497109966,0.0366138253875673,0.0366138253875673,0.00257792445635552,0.00128730294330761,1,2.0729284782879e-24,4.47608973465664e-13,-1.1711796319249e-07,-1.17117515583517e-07,J(uh)=,2,J(uh2)=,2.0025897486866,0.00258974868659756,9.58825251441949e-08,-0.00166576382387892,1.64321446806772,0.00425551251047648,2.00257792445636,-0.64616471587141,-0.646119284937507,0,0,-1.0e+100,20,20,10.3626943005181,0.00331456303681193,0.0530330085889911,16.0000000000001,2,193,193,2446,969,969,254,254,9052,3557,3557,969,969,2,3,1,0,0,0,0,0,0,0,0,3,0.00257792445635552,Ieff/Ieffp/Ieffa=,0.646244761146911,0.711291624423411,0.581197897870411,0.00166597017455225,0.00183365607420196,0.00149828427490255,9.58825251441949e-08,0,4.97803906068004,1.37298976388877,2.64976390442121,1.00401098645673,0.00258974868659698,4.23989037365018
1,-218.821723963904,0.00456869005824141,0.00456993017825304,0.00456867815558635,1,1.24012001162955e-06,0.000271438857926575,1.1902655062089e-08,0.000270186835259884,-0.00959798644523819,0.00959798644523819,1,0.00334438227376386,299.061910530325,299.008880606992,299.061825266998,1,0.0530299233328151,0.000177320887299815,8.52633276622328e-05,0.052767339117853,0.00160783426231113,0.00160783426231113,1,-0.00326973046796261,305.795645906572,305.835606267297,305.795616576994,1,0.0399603607252175,0.000130676683138341,2.93295778419633e-05,0.0398590136199211,-0.000733966793834635,0.000733966793834635,1,0.00325920806221816,306.856471759777,306.823001450057,306.85576832966,1,0.0334703097203146,0.000109074804674535,0.000703430117539483,0.0326578047981006,0.0210165404329241,0.0210165404329241,0.000688463846699849,1,1,2.14404705972381e-24,-9.36683802351902e-14,1.64092206641716e-08,1.64091269957914e-08,J(uh)=,0,J(uh2)=,0.000688586527742507,0.000688586527742507,3.23843037522994e-08,0.000239250265226532,0.652548727592885,0.000449336262515976,0.000688463846699849,0.347513186601413,0.347489352195185,0,0,-1.0e+100,26,26,10.2766798418972,0.00331456303681193,0.0530330085889911,16.0000000000001,3,253,253,3032,1203,1203,313,313,11408,4501,4501,1203,1203,2,3,1,0,0,0,0,0,0,0,0,3,0.000688463846699849,Ieff/Ieffp/Ieffa=,0.34762728000835,0.549118946328524,0.146135613688175,0.000239328814412354,0.000378048542085104,0.000100609086739604,3.23843037522994e-08,0,7.57422707204343,1.53328261483755,1.21872228942877,0.793507003772923,0.000688586527742435,3.7609633390412
1,-218.747311365307,0.00456869005824141,0.00457148475909725,0.00456866928123892,1,2.79470085583731e-06,0.0006117072552987,2.07770024900078e-08,0.000608891777440373,-0.00743442807004217,0.00743442807004217,1,0.0033443326615597,299.061910530325,299.013316316933,299.061822940601,1,0.0485942133921071,0.000162488808106439,8.75897245009583e-05,0.0483441348594997,0.00180247231896103,0.00180247231896103,1,-0.00326999306990493,305.795645906572,305.811045657376,305.795641129713,1,0.0153997508036809,5.03596143693489e-05,4.77685938449213e-06,0.0153541680486961,-0.000310190693692935,0.000310190693692935,1,0.00325887069006784,306.856471759777,306.854765071757,306.856559468303,1,0.00170668802059026,5.56184463310373e-06,8.77085258821353e-05,0.0017888347018393,-0.0513910713756583,0.0513910713756583,0.000829767467268483,1,1,3.11080426657556e-24,1.2654545561501e-13,5.91171560041979e-09,5.9118421458754e-09,J(uh)=,0,J(uh2)=,0.000834320902566188,0.000834320902566188,7.70573426379521e-09,-0.000310087086897207,1.37166405149799,0.0011444079894634,0.000829767467268483,-0.373703596644955,-0.373710721342391,0,0,-1.0e+100,34,34,10.2719033232628,0.00331456303681193,0.0530330085889911,16.0000000000001,4,331,331,3928,1561,1561,403,403,14848,5863,5863,1561,1561,2,3,1,0,0,0,0,0,0,0,0,3,0.000829767467268483,Ieff/Ieffp/Ieffa=,0.373579833579404,0.226938001278199,0.520221665880609,0.000309984392331764,0.000188305770547583,0.000431663014115944,7.70573426379521e-09,0,0.443739804580265,1.0912806202853,2.59487060762476,19.6112642243418,0.000834320902566254,0.825325753705126
1,-218.687083836305,0.00456869005824141,0.00457274376912234,0.00456865478785269,1,4.0537108809257e-06,0.000887280780540857,3.52703887207539e-08,0.00088319179927121,-0.00870076573213817,0.00870076573213817,1,0.00334411957450416,299.061910530325,299.032369423654,299.061833326025,1,0.0295411066710471,9.87792347700248e-05,7.720429988467e-05,0.0293651231363925,0.00261345320418673,0.00261345320418673,1,-0.00327001964509197,305.795645906572,305.808560355567,305.795641011037,1,0.0129144489951614,4.22322854103261e-05,4.89553542593058e-06,0.012877112245177,-0.000379074277792632,0.000379074277792632,1,0.00325894966061862,306.856471759777,306.847329396974,306.856543760025,1,0.00914236280334535,2.97936124694233e-05,7.20002473713066e-05,0.00918456943824723,-0.00787545286924738,0.00787545286924738,0.00105730820641137,1,1,4.53662582879712e-24,4.36644768472431e-13,1.27139936615837e-08,1.27144303063522e-08,J(uh)=,0,J(uh2)=,0.00106501385813462,0.00106501385813462,-2.47936108944086e-08,-0.000662077519851984,1.62166094346567,0.00172709137798661,0.00105730820641137,-0.626191602256787,-0.626203627539698,0,0,-1.0e+100,44,44,10.161662817552,0.00331456303681193,0.0530330085889911,16.0000000000001,5,433,433,5016,1995,1995,513,513,19104,7557,7557,1995,1995,2,3,1,0,0,0,0,0,0,0,0,3,0.00105730820641137,Ieff/Ieffp/Ieffa=,0.626064258067394,0.545432871668017,0.706695644466771,0.000661942877795499,0.000576690651261113,0.000747195104329886,2.47936108944086e-08,0,0.689417903232192,1.64496929425239,1.19244350335432,0.18667909568911,0.00106501385813462,0.783389714785094
1,-218.800741202859,0.00456869005824141,0.00457036842975252,0.00456869855718104,1,1.67837151110635e-06,0.000367363837272951,8.49893962671933e-09,0.000365693964701472,0.00506380117302932,0.00506380117302932,1,0.00334403801161949,299.061910530325,299.039662983887,299.061888904335,1,0.0222475464384502,7.43911065070062e-05,2.16259905982952e-05,0.0221515293413449,0.000972061825250052,0.000972061825250052,1,-0.00327003194682236,305.795645906572,305.807409915902,305.795637321103,1,0.0117640093299087,3.84701662282756e-05,8.58546894733081e-06,0.0117341246326278,-0.000729808070238705,0.000729808070238705,1,0.00325891960892207,306.856471759777,306.850158949077,306.856560182072,1,0.00631281070064915,2.05725193424994e-05,8.84222943113855e-05,0.00638066047561804,-0.0140068027546419,0.0140068027546419,0.000500667200510452,1,1,5.19523143837918e-24,-1.97985002380252e-13,9.93682348291716e-09,9.93662549791478e-09,J(uh)=,0,J(uh2)=,0.000499051543992546,0.000499051543992546,-1.01347664088965e-08,-0.000204314059039986,1.40940472281764,0.000703365603032532,0.000500667200510452,-0.408083570946287,-0.408103417713736,0,0,-1.0e+100,57,57,10.0884955752212,0.00331456303681193,0.0530330085889911,16.0000000000001,6,565,565,6366,2534,2534,649,649,24456,9694,9694,2534,2534,2,3,1,0,0,0,0,0,0,0,0,3,0.000500667200510452,Ieff/Ieffp/Ieffa=,0.407843368302572,0.335224866057099,0.480461870548045,0.000204193797454802,0.000167836095230299,0.000240551499679305,1.01347664088965e-08,0,2.41526435243981,1.3278366112315,1.09779316158206,1.44822381612128,0.000499051543992725,2.13407587042782
1,-218.848105900059,0.00456869005824141,0.00456937927740928,0.00456868932103611,1,6.89219167869515e-07,0.000150857063859309,7.37205308083688e-10,0.000150167107486131,-0.00106962392001155,0.00106962392001155,1,0.00334397874860761,299.061910530325,299.044962656053,299.061897089449,1,0.0169478742718638,5.66701197147114e-05,1.34408757048732e-05,0.0168777632764443,0.000793071478420581,0.000793071478420581,1,-0.00327004033406837,305.795645906572,305.806625557999,305.795640344881,1,0.0109796514272489,3.59051921576523e-05,5.56169095489167e-06,0.0109493079260461,-0.000506545311729012,0.000506545311729012,1,-0.003258842888286,306.856471759777,306.85738290561,306.856465115665,1,0.000911145832617422,2.96928993347324e-06,6.64411203388227e-06,0.000914820654717831,-0.00729204019382487,0.00729204019382487,0.000246380824975301,0.000123205590235132,1,6.88300795091819e-24,-8.03948049425117e-14,9.3376129045445e-09,9.33753250973955e-09,J(uh)=,-2,J(uh2)=,-1.99975346294597,0.000246537054028995,7.1747634360951e-10,-4.83848374921155e-05,1.19625787159128,0.00029492189152111,-1.99975361917502,-0.196382317889251,-0.196420216668552,0,0,-1.0e+100,74,74,10.054347826087,0.00331456303681193,0.0265165042944956,8.00000000000006,7,736,736,8138,3240,3240,829,829,31436,12478,12478,3240,3240,2,3,1,0,0,0,0,0,0,0,0,3,0.000246380824975301,Ieff/Ieffp/Ieffa=,0.195937192406539,0.163409207694542,0.228465177118537,4.82751671084674e-05,4.02608954003415e-05,5.62894388165933e-05,7.1747634360951e-10,0,2.43517822682509,1.31270424134457,1.07143741382475,6.92843063608657,0.000246537054028989,2.02424558838951
1,-218.816872191421,0.00456869005824141,0.00457003150618659,0.00456869281218386,1,1.34144794518027e-06,0.000293617629578624,2.75394244908522e-09,0.000292278935575893,0.00205296259089288,0.00205296259089288,1,0.00334394705321741,299.061910530325,299.047797134778,299.061898748412,1,0.014113395547156,4.71922202400457e-05,1.17819135994068e-05,0.0140544214133165,0.00083480361335023,0.00083480361335023,1,-0.00327011040222373,305.795645906572,305.800073086213,305.795642643292,1,0.00442717964062922,1.44775757925011e-05,3.26328046185154e-06,0.00441596534529857,-0.000737101434037978,0.000737101434037978,1,0.0032588770895537,306.856471759777,306.854162498332,306.856462392837,1,0.0023092614457596,7.52554258515821e-06,9.36694038955466e-06,0.00229236896278489,0.00405624941548077,0.00405624941548077,0.000362728856437511,1,1,9.21862725939996e-24,-4.37767881518398e-13,5.60794146776749e-09,5.60750369988597e-09,J(uh)=,0,J(uh2)=,0.000362066994849086,0.000362066994849086,8.24504436449724e-10,-0.000217865763019721,1.6017277634227,0.000579932757868807,0.000362728856437511,-0.600629806956794,-0.60064526617268,0,0,-1.0e+100,96,96,10.0208768267223,0.00331456303681193,0.0265165042944956,8.00000000000006,8,958,958,10710,4267,4267,1088,1088,41280,16373,16373,4267,4267,2,3,1,0,0,0,0,0,0,0,0,3,0.000362728856437511,Ieff/Ieffp/Ieffa=,0.600328226888133,0.579658362132907,0.620998091643359,0.000217756371226291,0.00021025881482091,0.000225253927631672,8.24504436449724e-10,0,0.51378748638427,1.20083605785987,2.48005554743841,0.394561574779902,0.000362066994849253,0.68091556959406
1,-218.831063816833,0.00456869005824141,0.0045697351306441,0.00456869168832348,1,1.04507240268267e-06,0.000228746618693793,1.63008206151977e-09,0.000227703176373172,0.0015597790711298,0.0015597790711298,1,0.00334392884756947,299.061910530325,299.049425267182,299.061899212103,1,0.0124852631429917,4.17480886176766e-05,1.13182220502495e-05,0.0124321968323238,0.000906526512146656,0.000906526512146656,1,-0.00327011150671907,305.795645906572,305.799969800818,305.795641804321,1,0.00432389424605617,1.41398162594415e-05,4.10225067071224e-06,0.00431385668046744,-0.000948739825090289,0.000948739825090289,1,0.0032588674909775,306.856471759777,306.855066297908,306.85646101658,1,0.00140546186912616,4.58019301683956e-06,1.0743197890406e-05,0.00139013847821891,0.00764389139712881,0.00764389139712881,0.000289163967561068,1,1,1.19221497690918e-23,-2.47020676120766e-13,5.06854279441673e-09,5.06829577374061e-09,J(uh)=,0,J(uh2)=,0.000288747811798884,0.000288747811798884,4.97164265163969e-10,-0.000162314038524168,1.56213080027502,0.000451061850323052,0.000289163967561068,-0.561321799161886,-0.561339326573121,0,0,-1.0e+100,125,125,10.0321027287319,0.00331456303681193,0.0265165042944956,8.00000000000006,9,1246,1246,13982,5575,5575,1416,1416,53888,21369,21369,5575,5575,2,3,1,0,0,0,0,0,0,0,0,3,0.000289163967561068,Ieff/Ieffp/Ieffa=,0.560942727434935,0.535480122848105,0.586405332021765,0.000162204424639613,0.000154841556872846,0.000169567292406379,4.97164265163969e-10,0,1.28359331060394,1.13040433233305,1.02388712320318,1.64306232455483,0.000288747811798896,1.25392117292103
1,-218.840875547989,0.00456869005824141,0.00456953024655904,0.00456868912922649,1,8.401883176282e-07,0.000183901360547011,9.29014924884453e-10,0.000183060243214458,-0.00110572225939418,0.00110572225939418,1,0.00334390255216728,299.061910530325,299.051776898185,299.061899599498,1,0.0101336321401959,3.38847301624804e-05,1.09308271021291e-05,0.0100888165829313,0.00107866823572281,0.00107866823572281,1,-0.00327012103763154,305.795645906572,305.799078533275,305.795645615739,1,0.00343262670247668,1.12252307984968e-05,2.90832815608155e-07,0.00342169230449379,-8.47260249412835e-05,8.47260249412835e-05,1,0.00325885890094732,306.856471759777,306.855875137555,306.856459488641,1,0.000596622222303722,1.94430385933261e-06,1.2271136426989e-05,0.000582406782017401,0.0205676824768724,0.0205676824768724,0.000230922837865077,1,1,1.65346656350006e-23,-6.04589981420774e-13,1.73658854386426e-10,1.73054264405006e-10,J(uh)=,0,J(uh2)=,0.000231050553840428,0.000231050553840428,2.04206397631923e-10,-0.000132039686255755,1.57147530729118,0.000363090240096184,0.000230922837865077,-0.571791371856009,-0.571792121258996,0,0,-1.0e+100,163,163,10.0555212831585,0.00331456303681193,0.0265165042944956,8.00000000000006,10,1621,1621,17744,7079,7079,1793,1793,68912,27377,27377,7079,7079,2,3,1,0,0,0,0,0,0,0,0,3,0.000230922837865077,Ieff/Ieffp/Ieffa=,0.571314679699792,0.542529783575971,0.600099575823612,0.000131929607150254,0.00012528251724969,0.000138576697050818,2.04206397631923e-10,0,1.24385495579473,1.23206200602722,1.2596459273991,2.35569815636314,0.000231050553840289,1.24971702945361
1,-218.859841258286,0.00456869005824141,0.0045691342653395,0.00456869039094733,1,4.44207098089164e-07,9.72285474449866e-05,3.3270591837109e-10,9.67846730528158e-05,0.000748988298030995,0.000748988298030995,1,0.00334388147979007,299.061910530325,299.053661454168,299.061900785588,1,0.00824907615759685,2.75831721363941e-05,9.74473670112275e-06,0.00821174824875933,0.00118131249062945,0.00118131249062945,1,-0.00327012291151615,305.795645906572,305.79890330066,305.795645038648,1,0.00325739408822301,1.06521925077318e-05,8.67924256908736e-07,0.00324760981997219,-0.00026644742189675,0.00026644742189675,1,0.00325886156257596,306.856471759777,306.855624517401,306.856459874428,1,0.000847242376096347,2.76103799029408e-06,1.18853498065619e-05,0.000832595988299491,0.0140282759006028,0.0140282759006028,0.000138216152615889,1,1,1.75675628874356e-23,-2.11553689981997e-14,4.45006450630869e-10,4.44985295261871e-10,J(uh)=,0,J(uh2)=,0.000138074856915971,0.000138074856915971,-6.84454007454704e-11,-5.26765894757237e-05,1.38150747103639,0.000190751446391694,0.000138216152615889,-0.381117463326557,-0.381120682814922,0,0,-1.0e+100,212,212,10.0473933649289,0.00331456303681193,0.0265165042944956,8.00000000000006,11,2110,2110,22602,9021,9021,2280,2280,88368,35163,35163,9021,9021,2,3,1,0,0,0,0,0,0,0,0,3,0.000138216152615889,Ieff/Ieffp/Ieffa=,0.380318489563096,0.345285410890321,0.415351568235871,5.25661583960972e-05,4.77240210476564e-05,5.74082957445379e-05,6.84454007454704e-11,0,1.89143379572821,1.22845661097013,1.05379533747151,0.704193084690414,0.00013807485691604,1.67337166954867
1,-218.877882499838,0.00456869005824141,0.0045687576496028,0.00456868907690994,1,6.75913613881057e-08,1.47944729291011e-05,9.8133147354712e-10,1.47259002362394e-05,-0.0145185931070743,0.0145185931070743,1,0.0033438399947993,299.061910530325,299.057371631211,299.061908945926,1,0.00453889911455008,1.51771220430621e-05,1.58439883080064e-06,0.00452213759367621,0.000349071171404014,0.000349071171404014,1,-0.00327014534907483,305.795645906572,305.796805112321,305.795645800886,1,0.00115920574916117,3.79078565924166e-06,1.05686297047214e-07,0.00115552064979898,-9.11713016638252e-05,9.11713016638252e-05,1,0.00325886227756359,306.856471759777,306.855557193913,306.85647268869,1,0.000914565864661654,2.98043531367206e-06,9.28912641029456e-07,0.000912514341989011,-0.00101568697993458,0.00101568697993458,3.67428219333332e-05,0.999999999996978,1,2.7407730378526e-23,-6.4024115644246e-13,2.95082257372498e-09,2.95018233256854e-09,J(uh)=,1.11022302462516e-16,J(uh2)=,3.6955688520357e-05,3.6955688520246e-05,-1.14182231036085e-10,8.5064301501912e-06,0.769820818098654,2.84492583700548e-05,3.67428219334442e-05,0.231512706498848,0.231432413745669,0,0,-1.0e+100,275,275,10.0145666423889,0.00331456303681191,0.0265165042944956,8.00000000000009,12,2746,2746,29310,11701,11701,2954,2954,114744,45671,45671,11701,11701,2,3,1,0,0,0,0,0,0,0,0,3,3.67428219333332e-05,Ieff/Ieffp/Ieffa=,0.234520298907735,0.288463185854121,0.18057741196135,8.616937582519e-06,1.059895147216e-05,6.63492369287804e-06,1.14182231036085e-10,0,6.57195074883241,1.8174178252064,2.81002237142123,0.926387490320105,3.69556885201351e-05,3.73622742384603
1,-218.863854527559,0.00456869005824141,0.00456905048190168,0.00456869094341618,1,3.60423660262718e-07,7.8889934678881e-05,8.85174760746621e-10,7.8530396193379e-05,0.00245592855946639,0.00245592855946639,1,0.0033438296939661,299.061910530325,299.058292892275,299.061909198476,1,0.0036176380501729,1.20966192042235e-05,1.33184880724002e-06,0.00360420958216144,0.000368154245606845,0.000368154245606845,1,-0.00327014794232587,305.795645906572,305.796562613237,305.795645899052,1,0.000916706664895628,2.99777540055526e-06,7.52044115870376e-09,0.000913716409936231,-8.20375966128708e-06,8.20375966128708e-06,1,0.00325885281901197,306.856471759777,306.856447816868,306.856473037022,1,2.39429097632637e-05,7.80264128892398e-08,1.27724410958763e-06,2.51421274599621e-05,-0.0533454004637038,0.0533454004637038,9.40562699149883e-05,1,1,3.52784067748447e-23,3.27023178236566e-13,1.00619463098522e-09,1.00652165416346e-09,J(uh)=,0,J(uh2)=,9.38622706230241e-05,9.38622706230241e-05,3.95655958086439e-11,-6.27741627088392e-05,1.66879015702653,0.000156636433331863,9.40562699149883e-05,-0.66741071877055,-0.667421420041769,0,0,-1.0e+100,358,358,10.0252030243629,0.00331456303681191,0.0265165042944956,8.00000000000008,13,3571,3571,37804,15095,15095,3807,3807,148384,59097,59097,15095,15095,2,3,1,0,0,0,0,0,0,0,0,3,9.40562699149883e-05,Ieff/Ieffp/Ieffa=,0.6662353448017,0.653617939453802,0.678852750149597,6.26636114175739e-05,6.14768653345453e-05,6.38503575006026e-05,3.95655958086439e-11,0,0.187533086309698,1.25465816413921,1.26453291281913,38.1977743601113,9.38622706229869e-05,0.393722507189002
1,-218.871130510064,0.00456869005824141,0.00456889859192287,0.00456868993203141,1,2.08533681459941e-07,4.56440858980506e-05,1.26210009457339e-10,4.54354260065812e-05,-0.000605226017081486,0.000605226017081486,1,0.00334382746122065,299.061910530325,299.058492579924,299.061909474542,1,0.00341795040151283,1.14289057922883e-05,1.05578345710455e-06,0.00340546571226343,0.00030889373252381,0.00030889373252381,1,-0.00327014837018306,305.795645906572,305.796522603658,305.79564577512,1,0.000876697085629985,2.86693776502572e-06,1.31451997731347e-07,0.000873961599862691,-0.000149940041875338,0.000149940041875338,1,-0.0032588493283438,306.856471759777,306.856776501605,306.856471646547,1,0.000304741827733324,9.93108686890889e-07,1.13230044007651e-07,0.00030386194909044,-0.000371560559473762,0.000371560559473762,6.09310762702542e-05,3.04664663124184e-05,1,4.0865166630076e-23,-6.21088536058749e-13,8.37569310003334e-10,8.36948221467275e-10,J(uh)=,-2,J(uh2)=,-1.99993904403149,6.09559685074146e-05,2.66156795193205e-11,-2.96363259234428e-05,1.48619235571391,9.05922944308573e-05,-1.99993906892373,-0.486390980392231,-0.486404716375127,0,0,-1.0e+100,465,465,10.010764262648,0.00165728151840595,0.0265165042944956,16.0000000000002,14,4645,4645,49536,19787,19787,4981,4981,194112,77269,77269,19787,19787,2,3,1,0,0,0,0,0,0,0,0,3,6.09310762702542e-05,Ieff/Ieffp/Ieffa=,0.484576709022877,0.467711202970259,0.501442215075495,2.95257804162617e-05,2.84981469806332e-05,3.05534138518902e-05,2.66156795193205e-11,0,1.72837144455226,1.05842321426656,1.04563671982198,0.0785678485337954,6.09559685074994e-05,1.53983724516557
1,-218.873667360844,0.00456869005824141,0.00456884563619688,0.00456868988535455,1,1.55577955462949e-07,3.40530772452606e-05,1.72886866281474e-10,3.38973264029313e-05,-0.00111125554881487,0.00111125554881487,1,0.00334382188310873,299.061910530325,299.058991464673,299.061909727724,1,0.00291906565189493,9.76074033205552e-06,8.02600766292016e-07,0.00290850231079658,0.00027495125564271,0.00027495125564271,1,-0.003270153357104,305.795645906572,305.796056269846,305.795645778059,1,0.000410363273431358,1.34195263707821e-06,1.28513590880175e-07,0.00040914983438516,-0.00031317030348641,0.00031317030348641,1,0.00325885398810955,306.856471759777,306.856337733651,306.856471595419,1,0.00013402612620439,4.36771385122723e-07,1.64358311849355e-07,0.000133424996507418,0.0012263154692594,0.0012263154692594,4.55914756897213e-05,0.999999999997565,1,5.17934049003945e-23,-7.02705472704362e-13,7.96610494216876e-10,7.95907788744172e-10,J(uh)=,1.11022302462516e-16,J(uh2)=,4.56265169578307e-05,4.56265169577197e-05,3.80978458621195e-13,-2.22618161632927e-05,1.48791399492365,6.78883331210124e-05,4.55914756898324e-05,-0.488289001979194,-0.488306459360792,0,0,-1.0e+100,605,605,10.0165562913907,0.00165728151840595,0.0132582521472478,8.0000000000001,15,6040,6040,64434,25743,25743,6474,6474,252528,100521,100521,25743,25743,2,3,1,0,0,0,0,0,0,0,0,3,4.55914756897213e-05,Ieff/Ieffp/Ieffa=,0.485863560666731,0.475132437915358,0.496594683418103,2.21512367146587e-05,2.16619889926161e-05,2.26404844367013e-05,3.80978458621195e-13,0,1.3403806525122,1.17090562841368,2.13639266082283,2.27374942754514,4.56265169577172e-05,1.33597680848591
1,-218.87663586267,0.00456869005824141,0.00456878367148987,0.00456869022950085,1,9.36132484542426e-08,2.04901727324169e-05,1.71259436319848e-10,2.0396730743399e-05,0.00182943588805764,0.00182943588805764,1,0.00334381148980288,299.061910530325,299.059921006178,299.061909796813,1,0.0019895241475183,6.6525494470034e-06,7.33511740236281e-07,0.00198213808633106,0.000368687025564004,0.000368687025564004,1,-0.00327015343979676,305.795645906572,305.796048537144,305.795645795675,1,0.000402630571954887,1.31666548345133e-06,1.10896792193671e-07,0.00040142480326363,-0.00027543063025551,0.00027543063025551,1,0.00325885445212911,306.856471759777,306.856294041199,306.856471589411,1,0.00017771857886828,5.79158646546021e-07,1.7036677490978e-07,0.000176969053446824,0.000958632327552267,0.000958632327552267,2.90381693294206e-05,0.999999999996177,1,7.00534769235681e-23,-3.24132813945783e-13,7.96539099743528e-10,7.96214966929583e-10,J(uh)=,1.11022302462516e-16,J(uh2)=,2.89980393642919e-05,2.89980393641809e-05,2.29267812564216e-12,-1.17317429170755e-05,1.40457021144564,4.07297822812564e-05,2.90381693295316e-05,-0.404011106347165,-0.404038525946448,0,0,-1.0e+100,786,786,10.0063653723743,0.00165728151840595,0.0132582521472478,8.0000000000001,16,7855,7855,82298,32883,32883,8266,8266,324260,129247,129247,32883,32883,2,3,1,0,0,0,0,0,0,0,0,3,2.90381693294206e-05,Ieff/Ieffp/Ieffa=,0.400203617119208,0.385383736990222,0.415023497248194,1.16211804001542e-05,1.1190838211527e-05,1.20515225887814e-05,2.29267812564216e-12,0,1.6619224098285,1.46721800564026,1.01920545039321,0.754148086586524,2.89980393641066e-05,1.57343454792992
1,-218.880529248117,0.00456869005824141,0.0045687024032477,0.00456869014328154,1,1.23450062897851e-08,2.7020888115437e-06,8.50401268501222e-11,2.68982884538077e-06,0.00688862563970413,0.00688862563970413,1,0.00334380425204054,299.061910530325,299.060568330146,299.061910007614,1,0.00134220017963571,4.48803452521116e-06,5.22711673056619e-07,0.00133718943343744,0.000389443900386371,0.000389443900386371,1,-0.0032701545823575,305.795645906572,305.795941694929,305.795645883006,1,0.000295788357163929,9.6727458720684e-07,2.35665993386647e-08,0.00029484464917606,-7.96738572289505e-05,7.96738572289505e-05,1,0.00325885287008752,306.856471759777,306.856443007549,306.856471759777,1,2.8752228047324e-05,9.36992721138784e-08,0,2.86585287752101e-05,0,0,8.25110911051308e-06,1,1,8.98611554897358e-23,-1.64448806216829e-13,7.96384519403216e-10,7.96220070597e-10,J(uh)=,0,J(uh2)=,8.23082470347014e-06,8.23082470347014e-06,8.95278142304739e-13,2.98809480501075e-06,0.636962891002774,5.24272989845939e-06,8.25110911051308e-06,0.362144623830449,0.362048125279777,0,0,-1.0e+100,1022,1022,10.0068540095956,0.000828640759202977,0.0132582521472478,16.0000000000002,17,10213,10213,105474,42149,42149,10588,10588,417396,166549,166549,42149,42149,2,3,1,0,0,0,0,0,0,0,0,3,8.25110911051308e-06,Ieff/Ieffp/Ieffa=,0.375549854728319,0.421918141537067,0.329181567919571,3.0987028278007e-06,3.48129262152724e-06,2.71611303407415e-06,8.95278142304739e-13,0,7.58308633116722,1.48228571095727,1.36121169817291,6.18103677307263,8.23082470345158e-06,3.52310253332772
1,-218.878731242347,0.00456869005824141,0.00456873993340531,0.00456869005824141,1,4.98751638981776e-08,1.09167317682687e-05,0,1.08668566043706e-05,0,0,1,0.00334379980161841,299.061910530325,299.060966364074,299.061910530325,1,0.000944166250917533,3.15709295524544e-06,0,0.000941009157962288,0,0,1,-0.00327015630039735,305.795645906572,305.795781039118,305.795645906572,1,0.000135132546063232,4.41904742177129e-07,0,0.000134690641321055,0,0,1,-0.00325885074458033,306.856471759777,306.8566431473,306.856471795366,1,0.000171387522698296,5.58526667908986e-07,3.5588413993537e-08,0.000170793407616394,0.000207648803327331,0.000207648803327331,1.50741464199911e-05,7.53713001789626e-06,1,1.11218312653564e-22,-4.14198429729223e-14,3.39603224424348e-10,3.39561804581375e-10,J(uh)=,-2,J(uh2)=,-1.99998492596956,1.50740304427632e-05,-5.00500871746748e-13,-6.80987915751627e-06,1.45176233279969,2.18839096002795e-05,-1.99998492585358,-0.451758857037844,-0.451781383142814,0,0,-1.0e+100,1328,1328,10.0007530687552,0.000414320379601479,0.0132582521472478,32.0000000000011,18,13279,13279,137684,55025,55025,13817,13817,544280,217115,217115,55025,55025,2,3,1,0,0,0,0,0,0,0,0,3,1.50741464199911e-05,Ieff/Ieffp/Ieffa=,0.444420160951697,0.438852026704855,0.449988295198539,6.69925457818187e-06,6.6153197072588e-06,6.78318944910494e-06,5.00500871746748e-13,0,0.247518109714646,1.42157186653449,2.18887577997325,0.167761500922901,1.50740304425752e-05,0.546026806487295
1,-218.87839555713,0.00456869005824141,0.00456874694030269,0.00456869032104256,1,5.68820612799337e-08,1.24504093196965e-05,2.62801147163372e-10,1.23937900595637e-05,0.00462010590421554,0.00462010590421554,1,0.0033437989039975,299.061910530325,299.061046645031,299.061910541976,1,0.000863885294506872,2.88865035662665e-06,1.16504565994546e-08,0.000861008294606845,-1.34861151978574e-05,1.34861151978574e-05,1,-0.00327015673556939,305.795645906572,305.795740345725,305.795645893172,1,9.4439152690029e-05,3.08830926647276e-07,1.33999265017337e-08,9.41437216898835e-05,-0.000141889524842682,0.000141889524842682,1,-0.00325885237708968,306.856471759777,306.856489428665,306.856471782596,1,1.76688876649678e-05,5.75802998830015e-08,2.28181420425244e-08,1.75884892230422e-05,0.00129143059117219,0.00129143059117219,1.57053241376381e-05,7.85272373360487e-06,1,1.43773801294523e-22,-1.95900051354768e-13,1.6019409721041e-10,1.59998197159055e-10,J(uh)=,-2,J(uh2)=,-1.99998435218894,1.56478110600045e-05,-4.4947641367172e-13,-9.21105721827391e-06,1.5886482897162,2.48588682782784e-05,-1.99998429467586,-0.586492652908666,-0.586502840421879,0,0,-1.0e+100,1727,1727,10.0040549151364,0.000207160189800725,0.0132582521472478,64.0000000000068,19,17263,17263,179108,71593,71593,17961,17961,708056,282435,282435,71593,71593,2,3,1,0,0,0,0,0,0,0,0,3,1.57053241376381e-05,Ieff/Ieffp/Ieffa=,0.579451271324724,0.5757217626574,0.583180779992048,9.1004700381213e-06,9.04189689562684e-06,9.15904318061575e-06,4.4947641367172e-13,0,0.876817097972715,1.09293011111676,1.43089536716587,9.69996108120081,1.56478110599699e-05,0.963331573010707
1,-218.879268393483,0.00456869005824141,0.00456872872127058,0.0045686903217114,1,3.86630291688422e-08,8.46260715346588e-06,2.63469986279408e-10,8.42420759428332e-06,0.00681452001934015,0.00681452001934015,1,0.00334379726907727,299.061910530325,299.061192868296,299.061910554571,1,0.000717662029273924,2.39971057498194e-06,2.42457645072136e-08,0.00071528656446345,-3.37843769326122e-05,3.37843769326122e-05,1,-0.00327015710495067,305.795645906572,305.795705804503,305.795645923872,1,5.98979307255831e-05,1.95875682101384e-07,1.72996692526795e-08,5.96847553742291e-05,0.000288819146890671,0.000288819146890671,1,-0.00325885241319405,306.856471759777,306.856486029045,306.856471787692,1,1.4269267637701e-05,4.65014394380174e-08,2.79141545433959e-08,1.41948520437196e-05,0.00195624297280987,0.00195624297280987,1.11046289528183e-05,5.55234530477635e-06,1,1.94875119815658e-22,-5.98370963567856e-14,1.93272418666113e-10,1.93212581569756e-10,J(uh)=,-2,J(uh2)=,-1.99998895310563,1.10468943672615e-05,1.65485133309177e-14,-5.84867572595359e-06,1.52944072166443,1.68955700932151e-05,-1.99998889537105,-0.526688082132563,-0.526705481415546,0,0,-1.0e+100,2245,2245,10.0026733202638,0.000207160189800725,0.0132582521472478,64.0000000000068,20,22444,22444,233024,93151,93151,23361,23361,921092,367395,367395,93151,93151,2,3,1,0,0,0,0,0,0,0,0,3,1.11046289528183e-05,Ieff/Ieffp/Ieffa=,0.516729622592845,0.512755515939674,0.520703729246017,5.73809072782337e-06,5.69395974802098e-06,5.78222170762577e-06,1.65485133309177e-14,0,1.47122619470731,1.20374947993401,1.57666803420461,1.23824768821944,1.10468943673029e-05,1.41648960691478


==> Compdata/DataDifferentFocus/Focus1E-1/Newtondata.csv <==
DOFS_primal,Newton_Steps,Mean_line_searches
1504,4,0
1952,3,0
2446,2,0
3032,2,0
3928,2,0
5016,2,0
6366,2,0
8138,2,0
10710,2,0
13982,2,0
17744,2,0
22602,2,0
29310,2,0
37804,2,0
49536,2,0
64434,2,0
82298,2,0
105474,2,0
137684,2,0
179108,2,0
233024,2,0


==> Compdata/DataDifferentFocus/Focus1E-2/Focus1E-2.csv <==
Sign0Correct,weights0,J0u,J0uh,J0uh2$,saturation0,absoulteError0,relativeError0,enrichedabsoulteError0,enrichedrelativeError0,bh0sign,bh0,Sign1Correct,weights1,J1u,J1uh,J1uh2$,saturation1,absoulteError1,relativeError1,enrichedabsoulteError1,enrichedrelativeError1,bh1sign,bh1,Sign2Correct,weights2,J2u,J2uh,J2uh2$,saturation2,absoulteError2,relativeError2,enrichedabsoulteError2,enrichedrelativeError2,bh2sign,bh2,Sign3Correct,weights3,J3u,J3uh,J3uh2$,saturation3,absoulteError3,relativeError3,enrichedabsoulteError3,enrichedrelativeError3,bh3sign,bh3,Combined Error absolut,Combined Error relativ,Factor Combined Error,l2NormAuh2,Interpolationpartu,Interpolationpartz,Interpolationpart,strJuh,Juh,strJuh2,Juh2,Juh2-Juh,estimatedErrorRemainder,ErrorTotalEstimation,RelErrorInErrorTotalEstimation,AbsErrorInErrorTotalEstimation,Ju,IeffRL,Iefftilde,enrichedsolvesu,enrichedsolvesz,interpolationconstant,MarkedCells,number_of_marked_cells,percentage_of_marked_cells,h_min,h_max,h_maxdh_min,Refinementstep,Cells,Cellsadjoint,DOFS_primal,DOFS_primal_comp0,DOFS_primal_comp1,DOFS_primal_comp2,DOFS_primal_comp3,DOFS_adjoint,DOFS_adjoint_comp0,DOFS_adjoint_comp1,DOFS_adjoint_comp2,DOFS_adjoint_comp3,Newton_Steps,number_of_primal_solves,number_of_adjoint_solves,MeanLinearSolverIterations,MaxLinearIterations,MeanLinearSolverIterations_primal,MaxLinearIterations_primal,MeanLinearSolverIterations_adjoint,MaxLinearIterations_adjoint,GMRES_iter_of_adjoint_large,Mean_line_searches,refinementstrategy,Exact_Error,strIeff,Ieff,Ieff_primal,Ieff_adjoint,Estimated_Error,Estimated_Error_primal,Estimated_Error_adjoint,Estimated_Error_remainder,saturation,FactorReduction0,FactorReduction1,FactorReduction2,FactorReduction3,Estimated Combined Error,Factor Estimated Combined Error
1,211.798226935064,0.00482175950047034,0.00472147484174451,0.00481810435405401,1,0.000100284658725828,0.0207983535296702,3.65514641632782e-06,0.0207017240173607,0.0364477125690856,0.0364477125690856,1,0.00331035232672079,302.18288111359,302.082649006305,302.18369660885,1,0.100232107284626,0.000331693532457085,0.000815495260724219,0.100715909012893,-0.00813606820026726,0.00813606820026726,1,-0.00328886285694845,303.474881047933,304.056460696523,303.435745294252,1,0.581579648589809,0.00191640127374479,0.0391357536816486,0.618799000997713,-0.0672921650139295,0.0672921650139295,1,0.00325799842769727,307.313971581948,306.936919152166,307.338844331144,1,0.377052429781884,0.00122692901933793,0.02487274919622,0.400698249958766,-0.0659662880586879,0.0659662880586879,0.0247130884244733,0.0122057236483337,1,8.87895355817664e-25,2.0765681908499e-13,-2.09910270550923e-07,-2.09910062894104e-07,J(uh)=,2,J(uh2)=,2.02415138197538,0.0241513819753769,-1.26084520371246e-05,-0.0189399270252838,1.78421711207225,0.0430913090006608,2.02471308842447,-0.766392556849661,-0.76638406296742,0,0,-1.0e+100,12,12,10.7142857142857,0.00331456303681193,0.106066017177982,32.0000000000002,0,112,112,1504,595,595,157,157,5476,2143,2143,595,595,4,5,1,0,0,0,0,0,0,0,0,3,0.0247130884244733,Ieff/Ieffp/Ieffa=,0.765891316518399,1.15844892720358,0.373333705833218,0.0189275398286555,0.0286288507732183,0.00922622888409262,1.26084520371246e-05,0,,,,,,
1,211.545389282427,0.00482175950047034,0.00472711791730396,0.00481888741017288,1,9.46415831663827e-05,0.019628018186546,2.87209029745453e-06,0.0195362486936771,0.0303470229614112,0.0303470229614112,1,0.00331006232032715,302.18288111359,302.109115547156,302.183109230903,1,0.0737655664339627,0.000244109018228053,0.000228117312985887,0.0737495747287205,-0.00309246338113739,0.00309246338113739,1,-0.00329195286732614,303.474881047933,303.771056361521,303.472335040277,1,0.296175313588151,0.00097594671613487,0.00254600765674695,0.297745374528763,-0.00859628584807485,0.00859628584807485,1,0.00325741388269746,307.313971581948,306.991999178165,307.332211282899,1,0.321972403782979,0.0010476985544314,0.0182397009515967,0.339164406180144,-0.0566498890504009,0.0566498890504009,0.0222889517259537,0.0110216454018259,1,1.05097870348582e-24,7.06695571376434e-14,-3.61870576684464e-07,-3.61870506014907e-07,J(uh)=,2,J(uh2)=,2.02174992494075,0.0217499249407491,-2.66425071103717e-06,-0.0184529812276756,1.84841585789124,0.0402029061684248,2.02228895172595,-0.827898119864858,-0.827881884444257,0,0,-1.0e+100,16,16,10.5960264900662,0.00331456303681193,0.106066017177982,32.0000000000002,1,151,151,1978,783,783,206,206,7252,2843,2843,783,783,3,4,1,0,0,0,0,0,0,0,0,3,0.0222889517259537,Ieff/Ieffp/Ieffa=,0.827788969404711,1.05237704660026,0.603200892209162,0.0184505483783385,0.0234563811891749,0.0134447155675022,2.66425071103717e-06,0,1.05962575192265,1.35879262005473,1.96363309805938,1.17107064255119,0.021749924940749,1.11041219871654
1,211.721340356979,0.00482175950047034,0.00472318944473864,0.00482004299349111,1,9.85700557316989e-05,0.0204427565750809,1.71650697922306e-06,0.0203459030263284,0.0174140814518283,0.0174140814518283,1,0.00331007077767141,302.18288111359,302.108343648013,302.183366188193,1,0.0745374655762703,0.000246663428787192,0.000485074603261637,0.0747758767507447,-0.00650779577104464,0.00650779577104464,1,-0.00329254108609104,303.474881047933,303.716787081074,303.471686344086,1,0.241906033140936,0.000797120448010743,0.0031947038474982,0.244303616540423,-0.013206383511886,0.013206383511886,1,-0.0032519481563405,307.313971581948,307.507977348976,307.310544015141,1,0.194005767028273,0.000631294978323299,0.00342756680691991,0.196802038856869,-0.0176673449424852,0.0176673449424852,0.0225434908547198,1,1,1.76749430340339e-24,-2.29702844741572e-13,-3.95588594621216e-07,-3.9558882432406e-07,J(uh)=,0,J(uh2)=,0.0222033402908504,0.0222033402908504,3.44770745682121e-07,-0.0193128524554199,1.8698174329823,0.0415161927462703,0.0225434908547198,-0.856693072953095,-0.856675525146197,0,0,-1.0e+100,21,21,10.3960396039604,0.00331456303681193,0.0530330085889911,16.0000000000001,2,202,202,2576,1021,1021,267,267,9524,3741,3741,1021,1021,2,3,1,0,0,0,0,0,0,0,0,3,0.0225434908547198,Ieff/Ieffp/Ieffa=,0.856718617813388,0.999639018696144,0.713798216930632,0.0193134283257443,0.0225353530759976,0.016091503575491,3.44770745682121e-07,0,0.960145375427106,0.989644145580483,1.22434033472657,1.65960223097934,0.0222033402908503,0.979578957753122
1,210.09316454183,0.00482175950047034,0.00475979312406853,0.00482138592143241,1,6.19663764018126e-05,0.0128514033924272,3.73579037928409e-07,0.0127898105950633,0.00602873783527354,0.00602873783527354,1,0.0033096402725035,302.18288111359,302.147640729418,302.182955991446,1,0.0352403841718569,0.00011661939300463,7.48778559795937e-05,0.0351986426348319,-0.00212477411183818,0.00212477411183818,1,-0.00329392646671942,303.474881047933,303.589047935229,303.474176612109,1,0.114166887295312,0.000376198804003417,0.000704435824331995,0.11449512431564,-0.00617022887301686,0.00617022887301686,1,0.00325461383724995,307.313971581948,307.256113937305,307.311657684119,1,0.0578576446424108,0.000188268839013662,0.0023138978285715,0.0553554779748257,0.0399929489503512,0.0399929489503512,0.0136997067306499,0.00680325208612764,1,2.67173478321427e-24,4.61977782348621e-13,-7.36812330552096e-07,-7.36811868574314e-07,J(uh)=,2,J(uh2)=,2.01361625766305,0.0136162576630472,-2.20743843476553e-07,-0.0126025523071331,1.92555183803071,0.0262188099701803,2.01369970673065,-0.919914021147463,-0.919860238107938,0,0,-1.0e+100,29,29,10.3571428571429,0.00331456303681193,0.0530330085889911,16.0000000000001,3,280,280,3398,1349,1349,350,350,12752,5027,5027,1349,1349,3,4,1,0,0,0,0,0,0,0,0,3,0.0136997067306499,Ieff/Ieffp/Ieffa=,0.91991512616985,0.995774652141402,0.844055600198298,0.0126025674456158,0.0136418207041521,0.0115633141870794,2.20743843476553e-07,0,1.59070227202789,2.11511501159502,2.11888086705215,3.35315701541819,0.0136162576630474,1.63064924594568
1,209.051688641485,0.00482175950047034,0.00478350596686621,0.004821546698881,1,3.82535336041255e-05,0.00793352169480749,2.12801589339479e-07,0.0078954809627927,0.00556292633098158,0.00556292633098158,1,0.00330952529304029,302.18288111359,302.158137936862,302.182904404573,1,0.0247431767280091,8.18814640883254e-05,2.32909832220685e-05,0.0246845862471428,-0.000941309334613581,0.000941309334613581,1,-0.00329395080434214,303.474881047933,303.586804842921,303.4747716249,1,0.111923794987945,0.000368807443309506,0.000109423033052281,0.111664410577688,-0.000977656565916715,0.000977656565916715,1,0.00325489006683238,307.313971581948,307.230038332197,307.311275211297,1,0.0839332497507144,0.000273118886585776,0.00269637065042616,0.0809637602137024,0.0321251787394686,0.0321251787394686,0.00872071894107407,0.00434142927826787,1,3.40228309452982e-24,2.97695313609738e-14,-5.63543268061913e-07,-5.63543238292381e-07,J(uh)=,2,J(uh2)=,2.00866789353562,0.0086678935356157,-1.32334060345136e-07,-0.00735679035256187,1.84874027609285,0.0160246838881776,2.00872071894107,-0.843599065887999,-0.843534444697694,0,0,-1.0e+100,37,37,10.0817438692098,0.00331456303681193,0.0530330085889911,16.0000000000001,4,367,367,4406,1752,1752,451,451,16616,6556,6556,1752,1752,2,3,1,0,0,0,0,0,0,0,0,3,0.00872071894107407,Ieff/Ieffp/Ieffa=,0.843610650660517,0.90618110375655,0.781040197564484,0.00735689138010699,0.00790255071557315,0.00681123204464083,1.32334060345136e-07,0,1.6198863363339,1.4242465532716,1.02004124598892,0.689329256453798,0.0086678935356161,1.57088427621989
1,208.766235134871,0.00482175950047034,0.00479004662489584,0.00482155956546908,1,3.17128755744954e-05,0.00657703387558048,1.99935001253711e-07,0.00654552093500724,0.00630453712038984,0.00630453712038984,1,0.00330947495144601,302.18288111359,302.162734171192,302.182871003422,1,0.0201469423971616,6.66713558455632e-05,1.01101676364124e-05,0.0200701608736797,0.000501821439556839,0.000501821439556839,1,-0.00329409412473607,303.474881047933,303.573596300962,303.474684054503,1,0.0987152530291837,0.000325283109720016,0.000196993429938175,0.0985869633494019,-0.00199557235475997,0.00199557235475997,1,0.00325413204605578,307.313971581948,307.301604804902,307.31426725414,1,0.0123667770460543,4.02415060480144e-05,0.000295672191839458,0.0126222077318457,-0.023908589177145,0.023908589177145,0.00705267390071729,0.00351394559416838,1,3.93320019559824e-24,1.38594910269603e-13,-4.65444895419824e-07,-4.65444756824914e-07,J(uh)=,2,J(uh2)=,2.00701251183514,0.00701251183514184,-6.84089598485214e-08,-0.00624517497301521,1.89057603321519,0.013257686808157,2.00705267390072,-0.885504570455192,-0.885438574952865,0,0,-1.0e+100,49,49,10.0616016427105,0.00331456303681193,0.0530330085889911,16.0000000000001,5,487,487,5858,2331,2331,598,598,22100,8719,8719,2331,2331,2,3,1,0,0,0,0,0,0,0,0,3,0.00705267390071729,Ieff/Ieffp/Ieffa=,0.885528138901876,0.936078393733802,0.834977884069949,0.00624534119358401,0.00660185565651175,0.00588882673065628,6.84089598485214e-08,0,1.20624613539903,1.22813557711343,1.13380446844275,6.78699465819949,0.0070125118351417,1.23606116315965
1,208.54223138082,0.00482175950047034,0.00479519181020891,0.00482150835687548,1,2.65676902614321e-05,0.00550995757022734,2.51143594859685e-07,0.00548364102356077,0.00945297059655448,0.00945297059655448,1,0.00330942096532825,302.18288111359,302.167663309286,302.182889700133,1,0.0152178043036315,5.03595843932376e-05,8.58654323110386e-06,0.0151760312624694,-0.000564243241651807,0.000564243241651807,1,-0.0032945629882653,303.474881047933,303.530393427547,303.4748986247,1,0.0555123796136172,0.000182922485781778,1.75767664245541e-05,0.0553118803614109,0.000316627868358259,0.000316627868358259,1,0.00325429153548906,307.313971581948,307.286544273827,307.314202677224,1,0.0274273081209344,8.92484906551692e-05,0.000231095275808002,0.0275691549060872,-0.00842573667051249,0.00842573667051249,0.00586299301828674,0.00292292795604375,1,5.1785646364986e-24,-3.83669818234787e-13,-3.81830579356847e-07,-3.81830963026665e-07,J(uh)=,2,J(uh2)=,2.00581134153274,0.00581134153274032,1.9616782408127e-08,-0.00523262164005552,1.90041543946017,0.0110439631727958,2.00586299301829,-0.892483007183346,-0.892417881579097,0,0,-1.0e+100,64,64,10.0470957613815,0.00331456303681193,0.0530330085889911,16.0000000000001,6,637,637,7626,3037,3037,776,776,28836,11381,11381,3037,3037,2,3,1,0,0,0,0,0,0,0,0,3,0.00586299301828674,Ieff/Ieffp/Ieffa=,0.892526741684359,0.929967003492722,0.855086479875996,0.00523287805512961,0.00545239004871487,0.00501336606154435,1.9616782408127e-08,0,1.1936632527116,1.32390599820986,1.77825655675854,0.450892847067813,0.00581134153273999,1.20669415067666
1,208.172405257436,0.00482175950047034,0.00480371064917731,0.00482155497372336,1,1.80488512930305e-05,0.00374320853026161,2.04526746977809e-07,0.00372536420571556,0.0113318428778227,0.0113318428778227,1,0.00330938441589187,302.18288111359,302.171000503278,302.182886396439,1,0.0118806103119482,3.93159608120962e-05,5.28284897427511e-06,0.0118465772001104,-0.000444661413476562,0.000444661413476562,1,-0.00329459484800034,303.474881047933,303.527458196248,303.474897553886,1,0.0525771483150947,0.000173250412467549,1.65059524306344e-05,0.0523873919501966,0.000313937764971851,0.000313937764971851,1,0.00325433536345796,307.313971581948,307.282405872709,307.31422630045,1,0.0315657092382935,0.000102714852422114,0.000254718501935258,0.0317177128878066,-0.00806946867603564,0.00806946867603564,0.00407253609822966,0.00203213008754592,1,7.39928948712644e-24,-2.19297519567309e-13,-1.17177747098506e-07,-1.17177966396025e-07,J(uh)=,2,J(uh2)=,2.00403075131535,0.00403075131535235,5.02479249833297e-09,-0.00343164620075665,1.85136639109592,0.007462397516109,2.00407253609823,-0.842631254330291,-0.842602481604016,0,0,-1.0e+100,84,84,10.0961538461538,0.00331456303681192,0.0265165042944956,8.00000000000007,7,832,832,9788,3900,3900,994,994,37208,14704,14704,3900,3900,2,3,1,0,0,0,0,0,0,0,0,3,0.00407253609822966,Ieff/Ieffp/Ieffa=,0.842690529590473,0.87587187425708,0.809509184923867,0.00343188760139347,0.00356701982533603,0.00329675537745092,5.02479249833297e-09,0,1.47198787502289,1.28089415476637,1.05582713008571,0.868895671371811,0.00403075131535282,1.44175144484976
1,207.933285433964,0.00482175950047034,0.00480923483661102,0.00482170734787866,1,1.25246638593215e-05,0.00259752977271053,5.21525916766588e-08,0.00258505726144288,0.00416399132642941,0.00416399132642941,1,0.00330934015646159,302.18288111359,302.175041767002,302.182883693535,1,0.00783934658704766,2.59423914358036e-05,2.57994554431207e-06,0.00781598414115617,-0.000329102115292965,0.000329102115292965,1,-0.00329478550475531,303.474881047933,303.509894212147,303.474738284067,1,0.0350131642135239,0.000115374175591138,0.000142763866278983,0.0350405539042117,-0.00407743400191864,0.00407743400191864,1,0.00325418737656551,307.313971581948,307.296379797099,307.314307855226,1,0.0175917848486051,5.72436871582786e-05,0.000336273277753207,0.0178708144392001,-0.0191153587113061,0.0191153587113061,0.00280284539979725,0.00139946146283697,1,9.04589856821699e-24,1.09956377832924e-13,-1.09612288282882e-07,-1.09612178326504e-07,J(uh)=,2,J(uh2)=,2.00279357435056,0.00279357435055694,-1.49644082120127e-08,-0.00242448698009306,1.86787988284962,0.00521806133064999,2.0028028453998,-0.865009172560298,-0.864970065095315,0,0,-1.0e+100,110,110,10.036496350365,0.00331456303681192,0.0265165042944956,8.00000000000007,8,1096,1096,12788,5099,5099,1295,1295,48764,19283,19283,5099,5099,2,3,1,0,0,0,0,0,0,0,0,3,0.00280284539979725,Ieff/Ieffp/Ieffa=,0.865088832660147,0.893400481390413,0.836777183929881,0.00242471025503747,0.00250406342944177,0.00234535708063316,1.49644082120127e-08,0,1.44106472602836,1.51551027627451,1.5016394403676,1.79434375249288,0.00279357435055654,1.44286523626973
1,207.744152927145,0.00482175950047034,0.00481361321563017,0.00482173865302678,1,8.14628484017109e-06,0.00168948385737125,2.08474435553149e-08,0.00168135841997463,0.00255913511058583,0.00255913511058583,1,0.00330931996546779,302.18288111359,302.176885412966,302.18288568098,1,0.0059957006239415,1.98412980968559e-05,4.5673906470256e-06,0.00598042671649167,-0.000761777635925901,0.000761777635925901,1,-0.00329485274361063,303.474881047933,303.503700412469,303.474867969214,1,0.028819364535309,9.49645797233446e-05,1.30787188936665e-05,0.0287374786744793,-0.00045381704643913,0.00045381704643913,1,0.00325401244020062,307.313971581948,307.312900112437,307.313928202813,1,0.00107146951108916,3.48656296221614e-06,4.33791352634216e-05,0.00102460381286352,0.0404856459418301,0.0404856459418301,0.00181062687283307,0.000904494585315281,1,1.38479720726454e-23,4.49741227221461e-14,-8.25096064289857e-08,-8.2509561454863e-08,J(uh)=,2,J(uh2)=,2.0018062129895,0.00180621298949513,-8.34504508894951e-09,-0.00159271892486302,1.88180017203188,0.00339893191435814,2.00181062687283,-0.879650550182606,-0.879604980572052,0,0,-1.0e+100,144,144,10.0348432055749,0.00331456303681192,0.0265165042944956,8.00000000000007,9,1435,1435,16438,6557,6557,1662,1662,63028,24957,24957,6557,6557,2,3,1,0,0,0,0,0,0,0,0,3,0.00181062687283307,Ieff/Ieffp/Ieffa=,0.879777626156939,0.907841204540945,0.851714047772933,0.00159294901203704,0.00164376168120697,0.0015421363428671,8.34504508894951e-09,0,1.53746942379914,1.30749466638549,1.2149179823388,16.4183718402989,0.00180621298949502,1.54664724858255
1,207.705524536358,0.00482175950047034,0.00481450843559509,0.00482174570460411,1,7.25106487524819e-06,0.00150382134872983,1.37958662297863e-08,0.00149658407972081,0.00190259864821773,0.00190259864821773,1,0.00330929865152057,302.18288111359,302.178831620566,302.182883682226,1,0.00404949302367186,1.34008022186726e-05,2.56863614822578e-06,0.00403866085760141,-0.000634310550286287,0.000634310550286287,1,-0.00329495228275888,303.474881047933,303.49453169097,303.474879374171,1,0.0196506430369254,6.47521236982432e-05,1.67376185800094e-06,0.0195875646750852,-8.51759331669598e-05,8.51759331669598e-05,1,0.0032540322968917,307.313971581948,307.311024833778,307.313917141539,1,0.00294674816996121,9.58872177139345e-06,5.44404086326722e-05,0.00288271903955715,0.0184747407965265,0.0184747407965265,0.00159382396001151,0.000796277416992745,1,1.81495762986138e-23,-3.02566817620399e-13,-8.46763334689605e-08,-8.46766360357781e-08,J(uh)=,2,J(uh2)=,2.00159079534688,0.001590795346881,-5.17272778012066e-09,-0.00143538409747457,1.90230594418626,0.00302617944435557,2.00159382396001,-0.900591366103068,-0.900538238130243,0,0,-1.0e+100,189,189,10.026525198939,0.00331456303681191,0.0265165042944956,8.0000000000001,10,1885,1885,21246,8479,8479,2144,2144,81876,32459,32459,8479,8479,2,3,1,0,0,0,0,0,0,0,0,3,0.00159382396001151,Ieff/Ieffp/Ieffa=,0.900737798349141,0.924257664581561,0.877217932116721,0.00143561748469688,0.00147310401103437,0.00139813095835938,5.17272778012066e-09,0,1.12346048205675,1.48060524833425,1.4665863341548,0.363610817514571,0.00159079534688118,1.13541505702551
1,207.625995930146,0.00482175950047034,0.00481635257434933,0.00482174716285508,1,5.40692612100921e-06,0.00112135956189474,1.23376152540849e-08,0.00111596497338898,0.00228181687301881,0.00228181687301881,1,0.00330928752623328,302.18288111359,302.179847496729,302.182882309181,1,0.00303361686098924,1.00390096547161e-05,1.19559177846895e-06,0.00302477344311299,-0.000394114297637137,0.000394114297637137,1,-0.00329501985316757,303.474881047933,303.488307980505,303.474885388737,1,0.0134269325719174,4.42439668336064e-05,4.34080374134282e-06,0.0133783478013425,0.000323290797663025,0.000323290797663025,1,0.00325405759168913,307.313971581948,307.308636010008,307.313965230657,1,0.00533557193961087,1.73619569333121e-05,6.3512906649521e-06,0.00531185869201261,0.00119036735645913,0.00119036735645913,0.00119426179900017,0.000596774546978051,1,2.18217553642286e-23,1.91918586670631e-13,-6.95161959498106e-08,-6.95160040312239e-08,J(uh)=,2,J(uh2)=,2.0011916691754,0.00119166917540259,-3.7861557483528e-09,-0.00106911538087119,1.89715787144533,0.00226078455627378,2.001194261799,-0.895210230927799,-0.895152022581782,0,0,-1.0e+100,246,246,10.020366598778,0.00165728151840595,0.0265165042944956,16.0000000000002,11,2455,2455,27462,10965,10965,2766,2766,106116,42093,42093,10965,10965,2,3,1,0,0,0,0,0,0,0,0,3,0.00119426179900017,Ieff/Ieffp/Ieffa=,0.895406913167739,0.922927624563268,0.86788620177221,0.0010693502709569,0.00110221720525789,0.00103648333665591,3.7861557483528e-09,0,1.3410697155771,1.33487292866356,1.46352437026644,0.552283467135881,0.00119166917540272,1.33493034788248
1,207.565762537073,0.00482175950047034,0.00481775022902148,0.00482175429867261,1,4.00927144886092e-06,0.0008314955253305,5.20179772693641e-09,0.000827491455679366,0.00129744213962223,0.00129744213962223,1,0.00330928315879678,302.18288111359,302.180246299501,302.18288109875,1,0.0026348140889354,8.71926986474453e-06,1.48399976751534e-08,0.00262607997907298,5.63227505783892e-06,5.63227505783892e-06,1,-0.00329504003805914,303.474881047933,303.486448859366,303.474884051475,1,0.0115678114327693,3.81178547391611e-05,3.00354179216811e-06,0.011526690036238,0.000259646503543416,0.000259646503543416,1,0.00325402076526294,307.313971581948,307.312113885418,307.3139749721,1,0.00185769652944145,6.04494654075981e-06,3.39015213057792e-06,0.00185504173503127,-0.0018249224654563,0.0018249224654563,0.000885068216297746,0.000442338358337966,1,2.76940854819543e-23,-1.18628828592566e-13,-4.39213694624686e-08,-4.39214880912972e-08,J(uh)=,2,J(uh2)=,2.00088398958691,0.000883989586911049,-4.67646394463407e-11,-0.00078143834402925,1.88399044015875,0.0016654279309403,2.0008850682163,-0.882913124253878,-0.882863499278896,0,0,-1.0e+100,321,321,10.015600624025,0.000828640759202977,0.0265165042944956,32.0000000000004,12,3205,3205,35618,14225,14225,3584,3584,137924,54737,54737,14225,14225,2,3,1,0,0,0,0,0,0,0,0,3,0.000885068216297746,Ieff/Ieffp/Ieffa=,0.883182966666473,0.892499938292405,0.873865995040541,0.000781677172972047,0.000789923328430308,0.000773431017513787,4.67646394463407e-11,0,1.34860564817715,1.15135897964436,1.16071502807191,2.87214399932969,0.000883989586911517,1.34805793308739
1,207.517770086951,0.00482175950047034,0.00481886442583204,0.00482175760909959,1,2.89507463830177e-06,0.000600418713961028,1.8913707449178e-09,0.000597525530693471,0.000653306384538418,0.000653306384538418,1,0.00330927460014223,302.18288111359,302.1810278171,302.182881023303,1,0.00185329648979859,6.1330293859431e-06,9.02861643226061e-08,0.00184707317424833,4.87165247544487e-05,4.87165247544487e-05,1,-0.00329506686104388,303.474881047933,303.483978374629,303.474883631521,1,0.00909732669600771,2.99771983255866e-05,2.58358812743609e-06,0.00906476590955469,0.000283994212120564,0.000283994212120564,1,0.00325401201533871,307.313971581948,307.312940236919,307.313971590592,1,0.00103134502910507,3.35599785390835e-06,8.64395133248763e-09,0.00102799767520249,-8.38124108668878e-06,8.38124108668878e-06,0.000640244809012813,0.000320019958947658,1,3.65101161871773e-23,2.4156212525525e-14,-4.12634003091003e-08,-4.12633761528877e-08,J(uh)=,2,J(uh2)=,2.00063984353222,0.000639843532223683,-1.23081140752307e-10,-0.000563794918721083,1.88114498362076,0.00120363845094477,2.00064024480901,-0.880592721384798,-0.880528272012351,0,0,-1.0e+100,417,417,10.0047984644914,0.000414320379601489,0.0265165042944956,64.0000000000008,13,4168,4168,46008,18380,18380,4624,4624,178560,70900,70900,18380,18380,2,3,1,0,0,0,0,0,0,0,0,3,0.000640244809012813,Ieff/Ieffp/Ieffa=,0.880965779368964,0.890004786524376,0.871926772213551,0.000564033767158906,0.000569820944568789,0.000558246589749024,1.23081140752307e-10,0,1.38485944224662,1.42169054084904,1.27156161577068,1.80123671227023,0.000639843532223462,1.3815714973935
1,207.486132789688,0.00482175950047034,0.00481959920190724,0.00482175940768326,1,2.16029856309977e-06,0.000448031172622576,9.27870766331829e-11,0.000445870966846553,4.29510430725114e-05,4.29510430725114e-05,1,0.00330927086002322,302.18288111359,302.18136934037,302.182881527975,1,0.00151177321976093,5.00284203456468e-06,4.14385453950672e-07,0.00150718476318031,-0.000274105565923574,0.000274105565923574,1,-0.00329508148704467,303.474881047933,303.482631289004,303.474881493095,1,0.00775024107031186,2.55383280604622e-05,4.45161731477128e-07,0.00772425758051992,5.74384367451961e-05,5.74384367451961e-05,1,-0.00325398338293969,307.313971581948,307.315644340073,307.313969390797,1,0.00167275812492562,5.44315676997968e-06,2.19115128174963e-06,0.00166950611943739,-0.00130990323651667,0.00130990323651667,0.00048421566460477,1,1,5.19094592567764e-23,1.06600690586412e-13,-2.67272134734427e-08,-2.67271068727522e-08,J(uh)=,0,J(uh2)=,0.000484203447012388,0.000484203447012388,-4.20911515450009e-11,-0.000414822563878452,1.85671129860387,0.000899026010890839,0.00048421566460477,-0.856689682307244,-0.856634485607041,0,0,-1.0e+100,544,544,10.011041589989,0.000207160189800715,0.0265165042944956,128.00000000002,14,5434,5434,59384,23726,23726,5966,5966,231152,91850,91850,23726,23726,2,3,1,0,0,0,0,0,0,0,0,3,0.00048421566460477,Ieff/Ieffp/Ieffa=,0.857183486159748,0.866762313511672,0.847604658807824,0.000415061671439076,0.000419699889691422,0.00041042345318673,4.20911515450009e-11,0,1.34012709527876,1.22590906200315,1.17381209351745,0.616553591183977,0.000484203447012598,1.32143531024226
1,207.463329421736,0.00482175950047034,0.00482012894899214,0.00482175970593075,1,1.63055147820064e-06,0.000338165244044542,2.05460409970215e-10,0.000336534487105931,-0.000126006699400222,0.000126006699400222,1,0.00330926660174037,302.18288111359,302.181758179922,302.182881142522,1,0.00112293366765925,3.71607307310419e-06,2.89320496449363e-08,0.00111924652663579,-2.57647005145415e-05,2.57647005145415e-05,1,-0.00329510328991706,303.474881047933,303.480623220515,303.474883206473,1,0.0057421725816198,1.89214097779408e-05,2.15853981444525e-06,0.00572109263202741,0.00037590995111407,0.00037590995111407,1,-0.00325399674678417,307.313971581948,307.314382224958,307.313969916024,1,0.000410643009786327,1.33623280345009e-06,1.6659233210703e-06,0.000410972700303947,-0.00405686516358123,0.00405686516358123,0.00036225300812609,1,1,6.92244984181274e-23,7.40331329744994e-13,-1.26399834421626e-08,-1.26392431108329e-08,J(uh)=,0,J(uh2)=,0.000362294037668298,0.000362294037668298,1.23137667422494e-11,-0.000315716472571823,1.87143711942861,0.000678010510240121,0.00036225300812609,-0.871535820240673,-0.871500929590141,0,0,-1.0e+100,708,708,10.0028256569652,0.000103580094900357,0.0265165042944956,256.000000000039,15,7078,7078,76932,30740,30740,7726,7726,299952,119236,119236,30740,30740,2,3,1,0,0,0,0,0,0,0,0,3,0.00036225300812609,Ieff/Ieffp/Ieffa=,0.872196180765725,0.879771662014357,0.864620699517094,0.000315955690158471,0.000318699931028791,0.000313211449288151,1.23137667422494e-11,0,1.32488829207878,1.34627116747885,1.34970535283452,4.07350931359095,0.000362294037668299,1.33649300476734
1,207.452609732409,0.00482175950047034,0.00482037801929746,0.00482175963294552,1,1.38148117287407e-06,0.000286509763238774,1.32475181865988e-10,0.000285128149590718,-9.58935847025573e-05,9.58935847025573e-05,1,0.00330926343190341,302.18288111359,302.182047630105,302.182881162438,1,0.000833483484370845,2.75820880818706e-06,4.88486762151297e-08,0.000830774124238873,-5.86078514225187e-05,5.86078514225187e-05,1,-0.00329512294748499,303.474881047933,303.478812759704,303.474881995627,1,0.00393171177029217,1.29556415236593e-05,9.4769404768158e-07,0.00391780843472083,0.000241038535643002,0.000241038535643002,1,0.00325400169416722,307.313971581948,307.313914984278,307.313970873542,1,5.65976700386273e-05,1.84168880273428e-07,7.08406219018798e-07,5.5705094939335e-05,0.0125165261844758,0.0125165261844758,0.000302489733616351,0.000151221995257644,1,8.92316735292325e-23,-4.00861067235615e-13,-1.41794693594077e-08,-1.41798702204749e-08,J(uh)=,2,J(uh2)=,2.00030251194967,0.000302511949668016,-1.46447114730877e-11,-0.000270769677539365,1.89507101400958,0.000573281627207381,2.00030248973362,-0.895136751592314,-0.895089874397339,0,0,-1.0e+100,924,924,10.0086655112652,5.17900474501787e-05,0.0265165042944955,512.000000000077,16,9232,9232,100328,40093,40093,10071,10071,391244,155529,155529,40093,40093,2,3,1,0,0,0,0,0,0,0,0,3,0.000302489733616351,Ieff/Ieffp/Ieffa=,0.895927595039183,0.898827031557214,0.893028158521152,0.000271008899562941,0.000271885949342917,0.000270131849782964,1.46447114730877e-11,0,1.18029221839368,1.34727764702728,1.46047648380723,7.25547552586648,0.000302511949668117,1.19761893064313
1,207.434610542895,0.00482175950047034,0.00482079628555146,0.00482175930492305,1,9.63214918876625e-07,0.000199764197858203,1.95547292768106e-10,0.000198801178486619,0.000203015224261858,0.000203015224261858,1,0.00330926175937093,302.18288111359,302.182200355796,302.182881171023,1,0.000680757793475095,2.25280065821863e-06,5.74339651393529e-08,0.000678562426782016,-8.43676938991285e-05,8.43676938991285e-05,1,-0.00329513194102822,303.474881047933,303.477984462121,303.474881318188,1,0.00310341418764892,1.02262637913638e-05,2.7025464532926e-07,0.00309291766921223,8.70830089018826e-05,8.70830089018826e-05,1,0.00325401080281406,307.313971581948,307.313054749297,307.313971983671,1,0.000916832650716515,2.98337444925453e-06,4.01722729748144e-07,0.000914250998997008,-0.000438163638079636,0.000438163638079636,0.000215266459865138,0.00010762164626717,1,1.15599000525811e-22,3.76336659079363e-14,-1.03217930507511e-08,-1.03217554170852e-08,J(uh)=,2,J(uh2)=,2.00021522650334,0.000215226503337718,-4.61671803627097e-12,-0.000184231166581513,1.85598736087084,0.00039945766991923,2.00021526645987,-0.855828477399274,-0.855780528659728,0,0,-1.0e+100,1202,1202,10.0058270207275,2.58950237250894e-05,0.0132582521472478,512.000000000079,17,12013,12013,129278,51671,51671,12968,12968,505652,201155,201155,51671,51671,2,3,1,0,0,0,0,0,0,0,0,3,0.000215266459865138,Ieff/Ieffp/Ieffa=,0.856939866995354,0.859316474117616,0.854563259873091,0.000184470411485392,0.000184982015287091,0.000183958807683692,4.61671803627097e-12,0,1.43423980027765,1.22434659192974,1.26689881935184,0.0617317347875815,0.00021522650333828,1.40555156997857
1,207.423553206148,0.00482175950047034,0.00482105327260568,0.00482175950047034,1,7.0622786465472e-07,0.000146466837382875,0,0.00014576060951822,0,0,1,0.00330925972892795,302.18288111359,302.182385763947,302.18288111359,1,0.000495349642449128,1.63923793639034e-06,0,0.000493710404512737,0,0,1,-0.00329513758418272,303.474881047933,303.477464734762,303.474881047933,1,0.00258368682892751,8.51367605781983e-06,0,0.00257517315286969,0,0,1,0.00325400583758966,307.313971581948,307.313523672327,307.313971581948,1,0.000447909620788778,1.45749839645458e-06,0,0.000446452122392323,0,0,0.000158098637780046,7.90430705891302e-05,1,1.51620966352206e-22,-1.4968759989361e-13,-6.71668529848228e-09,-6.71683498608217e-09,J(uh)=,2,J(uh2)=,2.00015809863778,0.000158098637780046,-3.88123805427226e-12,-0.000134834890242644,1.85285295392761,0.00029293352802269,2.00015809863778,-0.852852953927608,-0.852810468836779,0,0,-1.0e+100,1565,1565,10.0006390184676,1.29475118625152e-05,0.0132582521472478,1024.00000000249,18,15649,15649,167332,66892,66892,16774,16774,655828,261022,261022,66892,66892,2,3,1,0,0,0,0,0,0,0,0,3,0.000158098637780046,Ieff/Ieffp/Ieffa=,0.854366461545364,0.857120959926521,0.851611963164207,0.00013507417373528,0.000135509656177109,0.000134638691293452,3.88123805427226e-12,0,1.36388687997683,1.37429753680504,1.2011572582646,2.04691439559158,0.000158098637779885,1.36134318651077


==> Compdata/DataDifferentFocus/Focus1E-2/Newtondata.csv <==
DOFS_primal,DOFS_primal_comp0,DOFS_primal_comp1,DOFS_primal_comp2,DOFS_primal_comp3,DOFS_adjoint,DOFS_adjoint_comp0,DOFS_adjoint_comp1,DOFS_adjoint_comp2,DOFS_adjoint_comp3,Newton_Steps,number_of_primal_solves,number_of_adjoint_solves,MeanLinearSolverIterations,MaxLinearIterations,MeanLinearSolverIterations_primal,MaxLinearIterations_primal,MeanLinearSolverIterations_adjoint,MaxLinearIterations_adjoint,GMRES_iter_of_adjoint_large
1504,595,595,157,157,5476,2143,2143,595,595,4,5,1,0,0,0,0,0,0,0
1978,783,783,206,206,7252,2843,2843,783,783,3,4,1,0,0,0,0,0,0,0
2576,1021,1021,267,267,9524,3741,3741,1021,1021,2,3,1,0,0,0,0,0,0,0
3398,1349,1349,350,350,12752,5027,5027,1349,1349,3,4,1,0,0,0,0,0,0,0
4406,1752,1752,451,451,16616,6556,6556,1752,1752,2,3,1,0,0,0,0,0,0,0
5858,2331,2331,598,598,22100,8719,8719,2331,2331,2,3,1,0,0,0,0,0,0,0
7626,3037,3037,776,776,28836,11381,11381,3037,3037,2,3,1,0,0,0,0,0,0,0
9788,3900,3900,994,994,37208,14704,14704,3900,3900,2,3,1,0,0,0,0,0,0,0
12788,5099,5099,1295,1295,48764,19283,19283,5099,5099,2,3,1,0,0,0,0,0,0,0
16438,6557,6557,1662,1662,63028,24957,24957,6557,6557,2,3,1,0,0,0,0,0,0,0
21246,8479,8479,2144,2144,81876,32459,32459,8479,8479,2,3,1,0,0,0,0,0,0,0
27462,10965,10965,2766,2766,106116,42093,42093,10965,10965,2,3,1,0,0,0,0,0,0,0
35618,14225,14225,3584,3584,137924,54737,54737,14225,14225,2,3,1,0,0,0,0,0,0,0
46008,18380,18380,4624,4624,178560,70900,70900,18380,18380,2,3,1,0,0,0,0,0,0,0
59384,23726,23726,5966,5966,231152,91850,91850,23726,23726,2,3,1,0,0,0,0,0,0,0
76932,30740,30740,7726,7726,299952,119236,119236,30740,30740,2,3,1,0,0,0,0,0,0,0
100328,40093,40093,10071,10071,391244,155529,155529,40093,40093,2,3,1,0,0,0,0,0,0,0
129278,51671,51671,12968,12968,505652,201155,201155,51671,51671,2,3,1,0,0,0,0,0,0,0
167332,66892,66892,16774,16774,655828,261022,261022,66892,66892,2,3,1,0,0,0,0,0,0,0


==> Compdata/DataDifferentFocus/Focus1E-4/Focus1E-4.csv <==
Sign0Correct,weights0,J0u,J0uh,J0uh2$,saturation0,absoulteError0,relativeError0,enrichedabsoulteError0,enrichedrelativeError0,bh0sign,bh0,Sign1Correct,weights1,J1u,J1uh,J1uh2$,saturation1,absoulteError1,relativeError1,enrichedabsoulteError1,enrichedrelativeError1,bh1sign,bh1,Sign2Correct,weights2,J2u,J2uh,J2uh2$,saturation2,absoulteError2,relativeError2,enrichedabsoulteError2,enrichedrelativeError2,bh2sign,bh2,Sign3Correct,weights3,J3u,J3uh,J3uh2$,saturation3,absoulteError3,relativeError3,enrichedabsoulteError3,enrichedrelativeError3,bh3sign,bh3,"Combined Error absolut","Combined Error relativ","Factor Combined Error",l2NormAuh2,Interpolationpartu,Interpolationpartz,Interpolationpart,strJuh,Juh,strJuh2,Juh2,Juh2-Juh,estimatedErrorRemainder,ErrorTotalEstimation,RelErrorInErrorTotalEstimation,AbsErrorInErrorTotalEstimation,Ju,IeffRL,Iefftilde,enrichedsolvesu,enrichedsolvesz,interpolationconstant,MarkedCells,number_of_marked_cells,percentage_of_marked_cells,h_min,h_max,h_maxdh_min,Refinementstep,Cells,Cellsadjoint,DOFS_primal,DOFS_primal_comp0,DOFS_primal_comp1,DOFS_primal_comp2,DOFS_primal_comp3,DOFS_adjoint,DOFS_adjoint_comp0,DOFS_adjoint_comp1,DOFS_adjoint_comp2,DOFS_adjoint_comp3,Newton_Steps,number_of_primal_solves,number_of_adjoint_solves,MeanLinearSolverIterations,MaxLinearIterations,MeanLinearSolverIterations_primal,MaxLinearIterations_primal,MeanLinearSolverIterations_adjoint,MaxLinearIterations_adjoint,GMRES_iter_of_adjoint_large,Mean_line_searches,refinementstrategy,Exact_Error,strIeff,Ieff,Ieff_primal,Ieff_adjoint,Estimated_Error,Estimated_Error_primal,Estimated_Error_adjoint,Estimated_Error_remainder,saturation,FactorReduction0,FactorReduction1,FactorReduction2,FactorReduction3,"Estimated Combined Error","Factor Estimated Combined Error"
0,61.5883808338967,0.00570541177460541,0.0162368288703187,0.0167804473039872,0,0.0105314170957133,1.84586450755199,0.0110750355293818,1.84640812598566,1.05161873551564,1.05161873551564,1,0.00333123892625873,302.371027331377,300.188615147784,300.253355586764,1,2.18241218359299,0.00721766302431224,2.11767174461255,0.0575227759561242,0.970335375018915,0.970335375018915,0,-0.00331597982859232,303.475405190584,301.569988869478,301.083857310004,0,1.90541632110575,0.00627865154314281,2.39154788057942,0.492410211016819,1.25513141358607,1.25513141358607,1,0.003291934010273,307.314631321949,303.772796441041,304.085925554797,1,3.54183488090854,0.0115251098383208,3.22870576715263,0.301604003917585,0.91159127280502,0.91159127280502,0.6360016257749,0.466277407505136,1,8.37743469026346e-25,1.01990688536781e-13,-4.07229461285852e-05,-4.07229460265945e-05,J(uh)=,2,J(uh2)=,2.03633904781597,0.036339047815972,-3.79485098068966e-05,-0.0279700007406561,1.7696954769509,0.064309048556628,1.3639983742251,-0.0439778761674981,-0.0439138465418239,0,0,-1.0e+100,12,12,10.7142857142857,0.00331456303681193,0.106066017177982,32.0000000000002,0,112,112,1504,595,595,157,157,5476,2143,2143,595,595,5,6,1,0,0,0,0,0,0,0,0,3,0.6360016257749,Ieff/Ieffp/Ieffa=,0.0439194831578961,0.0450102278905958,0.0428287384251963,0.0279328626916153,0.0286265781149177,0.0272391472683128,3.79485098068966e-05,0,"","","","","",""
0,60.4448166229185,0.00570541177460541,0.016544015779524,0.0167970783722176,0,0.0108386040049186,1.89970582897467,0.0110916665976122,1.89995889156737,1.02334826446088,1.02334826446088,1,0.0033308565169864,302.371027331377,300.223079229108,300.253230300593,1,2.14794810226897,0.00710368358114871,2.117797030784,0.0230473879038168,0.985962849170743,0.985962849170743,0,-0.00331952671443087,303.475405190584,301.247763921505,301.11169909928,0,2.22764126907862,0.00734043428553839,2.36370609130381,0.143405256510732,1.0610802215392,1.0610802215392,1,0.00329179184642865,307.314631321949,303.785915590296,304.082660994853,1,3.52871573165316,0.0114824202039258,3.23197032709669,0.285262984352549,0.915905551162816,0.915905551162816,0.6437618416202,0.474667253419013,1,1.29898821998508e-24,1.42574114574104e-13,-3.98680862443001e-05,-3.9868086101726e-05,J(uh)=,2,J(uh2)=,2.01682524581789,0.0168252458178868,-1.94829046207046e-06,-0.0129287286905496,1.76841246960001,0.0297539745084364,1.3562381583798,-0.0200830926201077,-0.0200211627517555,0,0,-1.0e+100,15,15,10.1351351351351,0.00331456303681193,0.106066017177982,32.0000000000002,1,148,148,1912,757,757,199,199,7036,2761,2761,757,757,3,4,1,0,0,0,0,0,0,0,0,3,0.6437618416202,Ieff/Ieffp/Ieffa=,0.0200812489427605,0.0208195274178431,0.0193429704676778,0.0129275418014252,0.0134028173121729,0.0124522662906774,1.94829046207046e-06,0,0.971658074317883,1.01604511826315,0.855351509039808,1.00371782547902,0.0168252458178873,2.15979298069686
0,60.066295886781,0.00570541177460541,0.0166482714679943,0.0167933887381479,0,0.0109428596933889,1.91797895150972,0.0110879769635425,1.91812406877987,1.01326136624426,1.01326136624426,1,0.00333072195528755,302.371027331377,300.23520828945,300.253101812261,1,2.13581904192722,0.00706357041141549,2.11792551911651,0.0108299523992938,0.991622172824827,0.991622172824827,0,-0.0033202517286412,303.475405190584,301.181983092965,301.112126293906,0,2.29342209761916,0.00755719263700753,2.36327889667757,0.0774139916954213,1.03045963459188,1.03045963459188,0,-0.00328848090261457,307.314631321949,304.091776602665,304.066145516299,0,3.22285471928427,0.0104871502714361,3.24848580565015,0.036118236637313,1.00795291398415,1.00795291398415,0.66839626369555,1,1,1.66556575180517e-24,-2.06493020057398e-14,-3.74258924172033e-05,-3.74258924378526e-05,J(uh)=,0,J(uh2)=,0.00909248473246926,0.00909248473246926,-2.75914337618844e-06,-0.00803922338482929,1.88416132898428,0.0171317081172985,-0.66839626369555,-0.0120276306458994,-0.011971637076709,0,0,-1.0e+100,20,20,10.3626943005181,0.00331456303681193,0.106066017177982,32.0000000000002,2,193,193,2450,972,972,253,253,9080,3568,3568,972,972,3,4,1,0,0,0,0,0,0,0,0,3,0.66839626369555,Ieff/Ieffp/Ieffa=,0.0120245729309471,0.012642115631071,0.0114070302308231,0.00803717961957967,0.00844994285301497,0.00762441638614437,2.75914337618844e-06,0,0.990472719984407,1.0056788801409,0.97131760934508,1.09490375428304,0.00909248473246886,1.85045631782092
0,82.2050773671279,0.00570541177460541,0.0121646987269898,0.0122210074533931,0,0.00645928695238441,1.13213335120429,0.00651559567878767,1.13218965993069,1.00871748334117,1.00871748334117,1,0.00334324422866867,302.371027331377,299.110663655648,299.117326095802,1,3.26036367572891,0.0107826589885405,3.25370123557457,0.00412021883419696,0.997956534663927,0.997956534663927,0,-0.00333457043444653,303.475405190584,299.8887022058,299.827383432777,0,3.58670298478376,0.0118187600162566,3.64802175780704,0.0731375330395447,1.01709613906795,1.01709613906795,1,0.00330862177748452,307.314631321949,302.240651018225,302.305897255923,1,5.07398030372423,0.0165107020186377,5.00873406602693,0.0487355356786571,0.987141014786872,0.987141014786872,0.51525822361377,0.347035580064216,1,2.69167015713942e-24,-4.67071165592631e-14,-6.62361118499268e-06,-6.6236112316998e-06,J(uh)=,2,J(uh2)=,2.00507148426556,0.00507148426556414,-7.41719563572086e-09,-0.00387277383165594,1.76363715805103,0.00894425809722008,1.48474177638623,-0.00751618053661364,-0.00750332560111112,0,0,-1.0e+100,27,27,10.188679245283,0.00165728151840596,0.106066017177982,64.0000000000004,3,265,265,3300,1311,1311,339,339,12312,4845,4845,1311,1311,4,5,1,0,0,0,0,0,0,0,0,3,0.51525822361377,Ieff/Ieffp/Ieffa=,0.00751787711646389,0.00805503693548241,0.00698071729744537,0.0038736480083758,0.00415042402251997,0.00359687199423162,7.41719563572086e-09,0,1.6941281249859,0.655086135889341,0.63942347814937,0.635172887233863,0.00507148426556392,1.79286462430892
0,82.0770666655799,0.00570541177460541,0.0121836712814612,0.0122212991674833,0,0.00647825950685577,1.13545871232122,0.00651588739287784,1.13549634020724,1.00580833262117,1.00580833262117,1,0.00334320104296938,302.371027331377,299.114527408682,299.117308379202,1,3.25649992269507,0.0107698808031835,3.25371895217461,0.00798891028272172,0.999146024693236,0.999146024693236,0,-0.00333490620509346,303.475405190584,299.858508306075,299.829715045743,0,3.61689688450872,0.0119182537452658,3.64569014484073,0.0407115140772744,1.00796076339785,1.00796076339785,1,0.0033084365953867,307.314631321949,302.257568240662,302.305746202678,1,5.05706308128708,0.0164556534764829,5.00888511927195,0.0317223085386486,0.990473134062059,0.990473134062059,0.516160442783166,0.347854618292629,1,2.9940449874447e-24,-1.75270077273572e-14,-3.83881073369994e-06,-3.83881075122695e-06,J(uh)=,2,J(uh2)=,2.00335310040823,0.00335310040823122,5.37276978793831e-08,-0.0028831601633287,1.85984903889281,0.00623626057155993,1.48383955721683,-0.00558578287747613,-0.00557834563426057,0,0,-1.0e+100,35,35,10.0286532951289,0.00165728151840596,0.106066017177982,64.0000000000004,4,349,349,4182,1663,1663,428,428,15780,6227,6227,1663,1663,3,4,1,0,0,0,0,0,0,0,0,3,0.516160442783166,Ieff/Ieffp/Ieffa=,0.00558758723149795,0.00601795535328707,0.00515721910970883,0.00288409149949954,0.00310623049980197,0.00266195249919711,5.37276978793831e-08,0,0.997071350036027,1.00118647416722,0.991651987687488,1.00334526624747,0.00335310040823115,1.51247611109841
0,103.310567044063,0.00570541177460541,0.00967955194335046,0.00970083145006805,0,0.00397414016874505,0.696556239189223,0.00399541967546264,0.696577518695941,1.00535449325239,1.00535449325239,1,0.00335118682349894,302.371027331377,298.401746207605,298.405022334511,1,3.96928112377248,0.0131271873459702,3.96600499686639,0.00985106043988321,0.999174629661158,0.999174629661158,0,-0.00334377261611358,303.475405190584,299.063397786386,299.033033998896,0,4.41200740419742,0.0145382700829633,4.4423711916877,0.0449020575732366,1.00688207990344,1.00688207990344,1,0.0033205471907042,307.314631321949,301.15518394061,301.215904162429,1,6.15944738133953,0.0200428054949547,6.09872715952059,0.0406774163239853,0.990141936758337,0.990141936758337,0.391568885586739,0.243447718760141,1,4.48491473737005e-24,-1.53119313651041e-14,-1.20757819761785e-06,-1.20757821292978e-06,J(uh)=,2,J(uh2)=,2.00251253078184,0.00251253078184366,-9.88814677236373e-09,-0.00159992683147192,1.6367789971106,0.00411245761331558,1.60843111441326,-0.00408593964015945,-0.00408285569182397,0,0,-1.0e+100,47,47,10.2173913043478,0.000828640759202963,0.0530330085889911,64.0000000000018,5,460,460,5410,2153,2153,552,552,20536,8115,8115,2153,2153,3,4,1,0,0,0,0,0,0,0,0,3,0.391568885586739,Ieff/Ieffp/Ieffa=,0.0040877067853544,0.00426263485734518,0.00391277871336363,0.00160061879054658,0.00166911518075384,0.00153212240033931,9.88814677236373e-09,0,1.63010342659893,0.82042561893425,0.819784862796861,0.821025453778175,0.00251253078184331,1.33455097643467
0,95.6571004135918,0.00570541177460541,0.0104540070279813,0.0106421173083072,0,0.00474859525337588,0.832296675677593,0.00493670553370183,0.832484785957919,1.03961387953463,1.03961387953463,0,0.0032870560243996,302.371027331377,304.223594784228,304.237360148702,0,1.85256745285136,0.00612680212519528,1.86633281732492,0.0198921665987518,1.00743042551696,1.00743042551696,1,-0.00327156430364206,303.475405190584,305.664173828634,305.57633378399,1,2.18876863804979,0.00721234274874841,2.1009285934058,0.0806277018952484,0.95986782562717,0.95986782562717,0,0.00322380141086874,307.314631321949,310.192804255434,310.195551473568,0,2.87817293348439,0.00936555777088646,2.88092015161897,0.0121127759054594,1.00095450071905,1.00095450071905,0.462444306600699,0.300765890033099,1,6.21068523719438e-24,1.14937188339993e-12,-4.27323740496647e-05,-4.27323729002928e-05,J(uh)=,2,J(uh2)=,2.01833556233838,0.0183355623383754,-1.8644201923999e-07,-0.0174772687805926,1.9531896790541,0.035812831118968,1.5375556933993,-0.0377932402478109,-0.0377008348007325,0,0,-1.0e+100,61,61,10.0993377483444,0.000828640759202963,0.0530330085889911,64.0000000000018,6,604,604,7124,2838,2838,724,724,27056,10690,10690,2838,2838,5,6,1,0,0,0,0,0,0,0,0,3,0.462444306600699,Ieff/Ieffp/Ieffa=,0.0377953520115612,0.0389033320337646,0.0366873719893578,0.0174782453537158,0.017990624406811,0.0169658663006205,1.8644201923999e-07,0,0.836908592266261,2.14258385985525,2.01574863943982,2.14005465400675,0.0183355623383753,0.137030473103337
0,143.615058334391,0.00570541177460541,0.00696305813330252,0.00699831419550532,0,0.00125764635869711,0.220430427878116,0.00129290242089991,0.220465683940319,1.02803336721726,1.02803336721726,0,0.00329929073949374,302.371027331377,303.095446554505,303.101587589232,0,0.724419223128109,0.00239579575305738,0.730560257854961,0.00853683047990939,1.00847718355724,1.00847718355724,1,-0.00328587523912942,303.475405190584,304.332918088803,304.291601292673,1,0.857512898219682,0.00282564215601314,0.816196102089236,0.0384911539744321,0.951817872108717,0.951817872108717,0,0.00324243055018807,307.314631321949,308.410614975854,308.434429657978,0,1.09598365390491,0.00356632435361248,1.11979833602879,0.0273810064774967,1.02172904863958,1.02172904863958,0.183742995285133,0.101165746261762,1,7.90720164482421e-24,-1.27661080957673e-14,-3.81912509531861e-06,-3.81912510808472e-06,J(uh)=,2,J(uh2)=,2.00529654177913,0.00529654177912819,-2.14275448632145e-08,-0.00463312545293034,1.8747453803136,0.00992966723205854,1.81625700471487,-0.0252152494071442,-0.0251944642604661,0,0,-1.0e+100,80,80,10.0882723833544,0.000828640759202963,0.0530330085889911,64.0000000000018,7,793,793,9256,3690,3690,938,938,35284,13952,13952,3690,3690,4,5,1,0,0,0,0,0,0,0,0,3,0.183742995285133,Ieff/Ieffp/Ieffa=,0.0252186193348923,0.0260734077274351,0.0243638309423495,0.00463374465354867,0.00479080603312945,0.00447668327396789,2.14275448632145e-08,0,3.77577943158464,2.55731404372706,2.55246147619935,2.62610936142129,0.00529654177912824,3.46179886858047
0,175.053891665901,0.00570541177460541,0.00571252652816512,0.00572549346252272,0,7.11475355970933e-06,0.00124701841703641,2.00816879173116e-05,0.00125998535139401,2.82254160299152,2.82254160299152,0,0.00330701820076246,302.371027331377,302.387207838603,302.389373693369,0,0.0161805072260677,5.351209528529e-05,0.0183463619915187,0.00221936686073635,1.13385580162541,1.13385580162541,1,-0.00329457942128438,303.475405190584,303.528879449551,303.495942723266,1,0.0534742589674124,0.000176206236330191,0.0205375326820558,0.0327605200490264,0.384063904365118,0.384063904365118,0,0.00325396650845986,307.314631321949,307.317238023237,307.343222725132,0,0.00260670128750462,8.48219063404691e-06,0.0285914031821335,0.0259931840852629,10.9684233169286,10.9684233169286,0.00113128145628982,0.000565960858657104,1,1.02508777424643e-23,1.76286998838e-13,-6.91174658857836e-07,-6.91174482570837e-07,J(uh)=,2,J(uh2)=,2.00247014085373,0.00247014085372532,-4.56889136905282e-09,-0.00184909849763646,1.74858018515331,0.00431923935136178,1.99886871854371,-1.63451675739546,-1.63390579141637,0,0,-1.0e+100,105,105,10.0767754318618,0.000828640759202963,0.0530330085889911,64.0000000000018,8,1042,1042,12018,4793,4793,1216,1216,45984,18199,18199,4793,4793,3,4,1,0,0,0,0,0,0,0,0,3,0.00113128145628982,Ieff/Ieffp/Ieffa=,1.63479731474842,1.72128671123687,1.54830791825997,0.00184941588696729,0.00194725973738037,0.0017515720365542,4.56889136905282e-09,0,176.765976241135,44.7711071727733,16.0359940423346,420.448502925354,0.00247014085372575,2.14422662219419
1,175.550979248234,0.00570541177460541,0.00569635102169364,0.00570601881030813,1,9.06075291176155e-06,0.00158809797955174,6.07035702719118e-07,0.00157843019093726,-0.0669961656200931,0.0669961656200931,1,0.00330723085728715,302.371027331377,302.367764196624,302.371254655562,1,0.00326313475255802,1.0791823480435e-05,0.000227324185175348,0.00347966711425293,-0.0696643572555947,0.0696643572555947,1,-0.00329487570139724,303.475405190584,303.501585682257,303.475382618058,1,0.0261804916730739,8.62689075466674e-05,2.25725260065701e-05,0.0261167952915338,-0.000862188773551014,0.000862188773551014,1,0.00325406572523848,307.314631321949,307.307867890933,307.314866031357,1,0.00676343101673638,2.20081646866037e-05,0.000234709407891387,0.00697613225994116,-0.0347027133581446,0.0347027133581446,0.00170968610125222,0.000854112918133592,1,1.29354465085827e-23,2.88863142761579e-13,-6.28137491498568e-07,-6.28137202635426e-07,J(uh)=,2,J(uh2)=,2.00181784176037,0.00181784176036981,1.51697122448739e-09,-0.00125608094101958,1.69097375162294,0.00307392270138939,2.00170968610125,-0.73468512149663,-0.734317722357001,0,0,-1.0e+100,137,137,10.0513573000734,0.000414320379601479,0.0530330085889911,128.000000000004,9,1363,1363,15696,6261,6261,1587,1587,60096,23787,23787,6261,6261,3,4,1,0,0,0,0,0,0,0,0,3,0.00170968610125222,Ieff/Ieffp/Ieffa=,0.734874017459771,0.758295210547768,0.711452824371774,0.00125640389382235,0.00129644678211964,0.00121636100552506,1.51697122448739e-09,0,0.785227632736109,4.95857770304568,2.04252309831177,0.385411085151048,0.00181784176036987,1.35883161426722
1,175.463424599153,0.00570541177460541,0.00569919344891679,0.00570594408822353,1,6.21832568861898e-06,0.00108989954349948,5.32313618120325e-07,0.00108314890419274,-0.0856040105931708,0.0856040105931708,1,0.00330722105594477,302.371027331377,302.368660299404,302.371256003663,1,0.00236703197333554,7.82823670054024e-06,0.000228672285970788,0.00258787602260579,-0.0966071808690233,0.0966071808690233,1,-0.00329497912817511,303.475405190584,303.492059008532,303.47566858742,1,0.0166538179478266,5.48769938617198e-05,0.000263396835748608,0.0163355441182163,0.0158160030675118,0.0158160030675118,1,0.00325404034405356,307.314631321949,307.31026486116,307.314917707139,1,0.00436646078924241,1.42084376863528e-05,0.000286385189667726,0.00463863754122378,-0.0655874868665463,0.0655874868665463,0.0011679996406917,0.000583658963615954,1,1.63408687423823e-23,3.7703874093524e-14,-5.78853753046226e-07,-5.78853715342352e-07,J(uh)=,2,J(uh2)=,2.00126222150277,0.00126222150277178,-2.44629146663563e-09,-0.142810541919694,114.142219179509,0.144072763422465,2.00116799964069,-122.269337202125,-122.268841608038,0,0,-1.0e+100,179,179,10.0561797752809,0.000414320379601479,0.0265165042944956,64.0000000000023,10,1780,1780,20292,8098,8098,2048,2048,77952,30878,30878,8098,8098,3,4,1,0,0,0,0,0,0,0,0,3,0.0011679996406917,Ieff/Ieffp/Ieffa=,0.781532301706538,0.802590367415695,0.760474235997381,0.000912829447582192,0.000937425260764149,0.000888233634400234,2.44629146663563e-09,0,1.45710491303871,1.37857654198043,1.57204142347975,1.54895036121688,0.00126222150277186,1.44019235639534
1,175.419595679999,0.00570541177460541,0.00570061740322447,0.00570538874217623,1,4.79437138093536e-06,0.000840319957671582,2.30324291809053e-08,0.000835548618719827,0.00480405612141206,0.00480405612141206,1,0.00330721837470846,302.371027331377,302.368905436477,302.371027181465,1,0.00212189490036963,7.01752055776224e-06,1.49911898006394e-07,0.00211472746791386,7.06500109785268e-05,7.06500109785268e-05,1,-0.00329503066297127,303.475405190584,303.487312345147,303.475414328677,1,0.0119071545636871,3.92359787977195e-05,9.13809276426036e-06,0.0118587804921251,0.000767445548420826,0.000767445548420826,1,0.00325405101032743,307.314631321949,307.309257545836,307.314644344347,1,0.00537377611340162,1.7486235817298e-05,1.30223972973909e-05,0.00536931227488171,-0.00242332338053951,0.00242332338053951,0.000904765239974292,0.000452178062490536,1,2.01589695039904e-23,2.43536605473513e-13,-2.79115308042088e-07,-2.79115064505482e-07,J(uh)=,2,J(uh2)=,2.00090073667002,0.000900736670017555,-2.4342950897363e-09,-0.000704977619424401,1.78266783499628,0.00160571428944196,2.00090476523997,-0.779182917597975,-0.778874423137563,0,0,-1.0e+100,232,232,10.0129477772982,0.000207160189800744,0.0265165042944956,128.000000000002,11,2317,2317,26128,10432,10432,2632,2632,100732,39934,39934,10432,10432,3,4,1,0,0,0,0,0,0,0,0,3,0.000904765239974292,Ieff/Ieffp/Ieffa=,0.779535845404124,0.798961378318363,0.760110312489886,0.000705296936235625,0.000722872483184405,0.000687721389286846,2.4342950897363e-09,0,1.29700542459976,1.11552743395689,1.39863960434471,0.812549815455268,0.000900736670017712,1.40132132374164
1,175.381624698957,0.00570541177460541,0.00570185161482284,0.00570541338186722,1,3.56015978256533e-06,0.000623996991489988,1.60726181582665e-09,0.000620435224445607,-0.000451457775490211,0.000451457775490211,1,0.0033072111527286,302.371027331377,302.369565721546,302.371025250985,1,0.00146160983115351,4.83382896851321e-06,2.08039239169011e-06,0.00145469560979331,0.00142335686812414,0.00142335686812414,1,-0.00329505951854553,303.475405190584,303.484654638776,303.475416752744,1,0.00924944819183793,3.04784112110477e-05,1.15621603526961e-05,0.00920740762027418,0.00125003785230118,0.00125003785230118,1,0.0032540334764632,307.314631321949,307.310913435008,307.314642960649,1,0.00371788694172892,1.20979822071471e-05,1.16386992772277e-05,0.003717427658799,-0.0031304607858289,0.0031304607858289,0.000671796070064623,0.000335785245428179,1,2.69507832706265e-23,-2.61735518802366e-13,-2.92528075876311e-07,-2.9252833761183e-07,J(uh)=,2,J(uh2)=,2.00067207084867,0.000672070848666717,-2.75036536604606e-10,-0.000517439051929652,1.76991741712376,0.00118950990059637,2.00067179607006,-0.770232329402995,-0.769796887234386,0,0,-1.0e+100,303,303,10.0264725347452,0.00020716018980073,0.0265165042944956,128.000000000011,12,3022,3022,33852,13519,13519,3407,3407,130788,51875,51875,13519,13519,2,3,1,0,0,0,0,0,0,0,0,3,0.000671796070064623,Ieff/Ieffp/Ieffa=,0.770711240129446,0.780555140563467,0.760867339695426,0.000517760782273594,0.000524373875899277,0.000511147688647911,2.75036536604606e-10,0,1.34667309158824,1.45175193484777,1.28733674882296,1.44538448791632,0.000672070848666822,1.34024064844427
1,175.356550867735,0.00570541177460541,0.00570266690951434,0.00570547401819653,1,2.74486509106893e-06,0.000481098507786279,6.22435911198232e-08,0.000478291399104091,-0.0226763753607955,0.0226763753607955,1,0.003307208933119,302.371027331377,302.369768654715,302.371026402108,1,0.00125867666173463,4.16268937154222e-06,9.29268821892038e-07,0.00125358470354119,0.000738290341072488,0.000738290341072488,1,-0.00329505934743757,303.475405190584,303.484670398321,303.475409141027,1,0.00926520773748507,3.05303414346427e-05,3.950442931e-06,0.00923072695311943,0.000426373918743056,0.000426373918743056,1,0.00325404383819902,307.314631321949,307.309934875819,307.314627239215,1,0.0046964461308221,1.52822080439834e-05,4.08273433549766e-06,0.00467708118844262,0.000869324212770858,0.000869324212770858,0.00053130463262141,0.000265581763899955,1,nan,nan,-1.67156969747286e-07,nan,J(uh)=,2,J(uh2)=,2.00054219007845,0.000542190078447469,-1.03375216558253e-10,-0.000376395397188101,1.69421299309993,0.000918585475635569,2.00053130463262,-0.708436128875819,nan,0,0,-1.0e+100,395,395,10.0177529799645,0.00020716018980073,0.0265165042944956,128.000000000011,13,3943,3943,43922,17545,17545,4416,4416,170012,67461,67461,17545,17545,2,3,1,0,0,0,0,0,0,0,0,3,0.00053130463262141,Ieff/Ieffp/Ieffa=,0.709042667303,0.719394075454173,0.698691259151828,0.000376717653864325,0.000382217404969198,0.000371217902759452,1.03375216558253e-10,0,1.29702541452735,1.16122740302439,0.998299061813435,0.791638366152859,0.000542190078447313,1.23954840817348
1,175.337320773587,0.00570541177460541,0.00570329234864549,0.00570542839958405,1,2.11942595991759e-06,0.000371476423375975,1.66249786437422e-08,0.000369340372437414,-0.00784409503240616,0.00784409503240616,1,0.00330720570689377,302.371027331377,302.370063620636,302.371026741884,1,0.000963710740791157,3.18717950359377e-06,5.89493481584213e-07,0.000959934067805979,0.000611691305941313,0.000611691305941313,1,-0.00329508191404744,303.475405190584,303.482591961325,303.47540821739,1,0.00718677074138441,2.36815590933014e-05,3.02680621189211e-06,0.00716006237607921,0.000421163596392814,0.000421163596392814,1,0.00325400106025691,307.314631321949,307.313974851946,307.314624979806,1,0.000656470003207232,2.13614952331866e-06,6.34214347883244e-06,0.000647991710205081,0.00966097985871012,0.00966097985871012,0.000400618811428721,0.00020026928989192,1,2.24529123263232e-16,-1.09526491486836e-06,nan,nan,J(uh)=,2,J(uh2)=,2.00040350123015,0.000403501230149761,2.30952603978679e-11,-0.000296425324012884,1.73463301190647,0.000699926554162645,2.00040061881143,-0.739918634763423,nan,0,0,-1.0e+100,513,513,10.0039001560062,0.00020716018980073,0.0265165042944956,128.000000000011,14,5128,5128,56564,22599,22599,5683,5683,219596,87199,87199,22599,22599,2,3,1,0,0,0,0,0,0,0,0,3,0.000400618811428721,Ieff/Ieffp/Ieffa=,0.740724235801679,0.75156062453891,0.729887847064448,0.000296748062943317,0.000301089324119406,0.000292406801767228,2.30952603978679e-11,0,1.29509836294336,1.30607308651693,1.28920318608915,7.15409098340711,0.000403501230149577,1.34371356995944
1,175.323416427049,0.00570541177460541,0.00570374465875237,0.00570541461605613,1,1.66711585303757e-06,0.000292199041698943,2.84145072228237e-09,0.000290529084395184,-0.00170441107443439,0.00170441107443439,1,0.0033072038049148,302.371027331377,302.370237514214,302.371027276231,1,0.000789817162740292,2.61207950282455e-06,5.51456196262734e-08,0.000787149937617841,6.98207410876515e-05,6.98207410876515e-05,1,-0.00329508916761764,303.475405190584,303.481923896768,303.475407287916,1,0.00651870618395378,2.14801795218298e-05,2.09733258316191e-06,0.00649512867184879,0.000321740622138276,0.000321740622138276,1,0.00325400185936136,307.314631321949,307.31389938304,307.314628579951,1,0.000731938909950713,2.38172490129153e-06,2.74199811656217e-06,0.00072681518693286,0.0037462117115031,0.0037462117115031,0.000318757981967899,0.000159353593369029,1,5.76870435615787e-23,-1.18522256388287e-13,-8.4771170413058e-08,-8.47712889353144e-08,J(uh)=,2,J(uh2)=,2.00031924013907,0.000319240139073251,2.39695204756596e-11,-0.000216377217589771,1.67778825751019,0.000535617356663022,2.00031875798197,-0.678813488069959,-0.678547545587792,0,0,-1.0e+100,669,669,10.002990430622,0.000103580094900362,0.0265165042944956,256.000000000027,15,6688,6688,73466,29357,29357,7376,7376,285608,113447,113447,29357,29357,2,3,1,0,0,0,0,0,0,0,0,3,0.000318757981967899,Ieff/Ieffp/Ieffa=,0.679826483139467,0.690703494740111,0.668949471538822,0.00021670011785387,0.000220167252121533,0.000213232983586207,2.39695204756596e-11,0,1.27131294208251,1.22016940914216,1.1024842259458,0.896891795589111,0.000319240139073181,1.26394265871774
1,175.310226187333,0.00570541177460541,0.00570417380519161,0.00570539156278441,1,1.23796941379518e-06,0.000216981606709851,2.02118209972554e-08,0.000215763849117053,0.0163265915716714,0.0163265915716714,1,0.00330720173339113,302.371027331377,302.370426909103,302.371027325784,1,0.000600422274146695,1.98571364275809e-06,5.59327872906579e-09,0.000598430967225208,9.31557500429979e-06,9.31557500429979e-06,1,-0.00329510708215234,303.475405190584,303.480273954195,303.47540618136,1,0.00486876361128452,1.60433548419745e-05,9.90776072740118e-07,0.00485172948036981,0.000203496442185806,0.000203496442185806,1,0.00325400465797946,307.314631321949,307.313635076644,307.314632602912,1,0.000996245305032062,3.2417763539165e-06,1.28096297657976e-06,0.000994284491654725,-0.0012857907285581,0.0012857907285581,0.000238299299851086,0.000119135454977789,1,7.18491360639395e-16,-2.35947854934908e-06,-7.49567411925092e-08,-2.43443529054159e-06,J(uh)=,2,J(uh2)=,2.00023475684599,0.000234756845988837,1.54492000190248e-11,-0.000653474391943596,3.78362230158208,0.000888231237932433,2.00023829929985,-2.74224218179388,-2.732026309183,0,0,-1.0e+100,871,871,10.0068933823529,0.000103580094900357,0.0265165042944956,256.000000000039,16,8704,8704,94898,37925,37925,9524,9524,369752,146951,146951,37925,37925,2,3,1,0,0,0,0,0,0,0,0,3,0.000238299299851086,Ieff/Ieffp/Ieffa=,0.67317648334336,0.678326524265552,0.668026442421168,0.000160417484656939,0.000161644735802902,0.000159190233510976,1.54492000190248e-11,0,1.34665350731628,1.31543614677314,1.33888327805546,0.734697474862537,0.000234756845988642,1.35987573750512
1,175.30207850041,0.00570541177460541,0.00570443892368144,0.00570536163326655,1,9.72850923962494e-07,0.00017051370915814,5.01413388517835e-08,0.000169590999573029,0.0515406190370402,0.0515406190370402,1,0.00330719969277014,302.371027331377,302.370613478858,302.37102734631,1,0.00041385251876136,1.36869104958197e-06,1.49331640386663e-08,0.000412498760875816,-3.60832986672656e-05,3.60832986672656e-05,1,-0.00329512138423983,303.475405190584,303.478956733697,303.475406316017,1,0.00355154311347405,1.17029026165849e-05,1.12543273189658e-06,0.00353871477812557,0.000316885560990896,0.000316885560990896,1,0.00325401054938879,307.314631321949,307.313078683114,307.314632391632,1,0.0015526388355056,5.0522776244878e-06,1.06968258251072e-06,0.00154865624046363,-0.000688944884057592,0.000688944884057592,0.000188666550775096,9.43243774600734e-05,1,9.93966314501902e-23,-5.20643623473987e-14,-5.22032843870506e-08,-5.22033364514129e-08,J(uh)=,2,J(uh2)=,2.00017987649156,0.000179876491563924,-4.11086150568721e-12,-0.000119959157766131,1.66689736231319,0.000299835649330055,2.00018866655078,-0.635826315122127,-0.635549618822561,0,0,-1.0e+100,1132,1132,10.0026508792083,5.17900474501787e-05,0.0132582521472478,256.000000000039,17,11317,11317,122452,48943,48943,12283,12283,478216,190165,190165,48943,48943,2,3,1,0,0,0,0,0,0,0,0,3,0.000188666550775096,Ieff/Ieffp/Ieffa=,0.637539237226536,0.640516671458872,0.634561802994201,0.000120282328871316,0.000120844071118091,0.000119720586624542,4.11086150568721e-12,0,1.27251707666869,1.4508121780767,1.37088681052839,0.641646519621959,0.000179876491563345,1.30510020485902
1,175.292698713343,0.00570541177460541,0.00570474416413263,0.00570542404185417,1,6.67610472779301e-07,0.000117013547690074,1.22672487680095e-08,0.000116333669968527,-0.0183748596946663,0.0183748596946663,1,0.00330719885130489,302.371027331377,302.370690412353,302.371027360677,1,0.000336919024107374,1.1142569679407e-06,2.93000539386412e-08,0.000335834067193372,-8.69646765013289e-05,8.69646765013289e-05,1,-0.00329513226493336,303.475405190584,303.477954630821,303.475404748626,1,0.00254944023703274,8.4008133556381e-06,4.41958150076971e-07,0.00254148138182718,-0.000173354975597059,0.000173354975597059,1,0.00325400418128403,307.314631321949,307.313680096563,307.31463124618,1,0.000951225386302212,3.09528180357182e-06,7.57693783270952e-08,0.000948054335120313,7.96544955782147e-05,7.96544955782147e-05,0.000129637533839322,6.48145657194326e-05,1,1.30040942386205e-22,2.56800817868385e-13,-2.9246403958729e-08,-2.92461471579111e-08,J(uh)=,2,J(uh2)=,2.00013178919964,0.00013178919963952,-1.80188944201809e-12,0.95610656750112,-7253.81731519983,-0.95597477830148,2.00012963753384,7375.22952794025,7375.22975353963,0,0,-1.0e+100,1473,1473,10.0013579576317,2.58950237250697e-05,0.0132582521472478,512.000000000467,18,14728,14728,158350,63301,63301,15874,15874,619648,246523,246523,63301,63301,2,3,1,0,0,0,0,0,0,0,0,3,0.000129637533839322,Ieff/Ieffp/Ieffa=,0.670475770571998,0.673158800649947,0.667792740494049,8.69188253959728e-05,8.72666467984948e-05,8.65710039934507e-05,1.80188944201809e-12,0,1.4572133955785,1.22834416921933,1.39306780440857,1.63225126017854,0.000131789199639345,1.36488036998173


==> Compdata/DataDifferentFocus/Focus1E-4/Newtondata.csv <==
Sign0Correct,weights0,J0u,J0uh,J0uh2$,saturation0,absoulteError0,relativeError0,enrichedabsoulteError0,enrichedrelativeError0,bh0sign,bh0,Sign1Correct,weights1,J1u,J1uh,J1uh2$,saturation1,absoulteError1,relativeError1,enrichedabsoulteError1,enrichedrelativeError1,bh1sign,bh1,Sign2Correct,weights2,J2u,J2uh,J2uh2$,saturation2,absoulteError2,relativeError2,enrichedabsoulteError2,enrichedrelativeError2,bh2sign,bh2,Sign3Correct,weights3,J3u,J3uh,J3uh2$,saturation3,absoulteError3,relativeError3,enrichedabsoulteError3,enrichedrelativeError3,bh3sign,bh3,Combined Error absolut,Combined Error relativ,Factor Combined Error,l2NormAuh2,Interpolationpartu,Interpolationpartz,Interpolationpart,strJuh,Juh,strJuh2,Juh2,Juh2-Juh,estimatedErrorRemainder,ErrorTotalEstimation,RelErrorInErrorTotalEstimation,AbsErrorInErrorTotalEstimation,Ju,IeffRL,Iefftilde,enrichedsolvesu,enrichedsolvesz,interpolationconstant,MarkedCells,number_of_marked_cells,percentage_of_marked_cells,h_min,h_max,h_maxdh_min,Refinementstep,Cells,Cellsadjoint,DOFS_primal,DOFS_primal_comp0,DOFS_primal_comp1,DOFS_primal_comp2,DOFS_primal_comp3,DOFS_adjoint,DOFS_adjoint_comp0,DOFS_adjoint_comp1,DOFS_adjoint_comp2,DOFS_adjoint_comp3,Newton_Steps,number_of_primal_solves,number_of_adjoint_solves,MeanLinearSolverIterations,MaxLinearIterations,MeanLinearSolverIterations_primal,MaxLinearIterations_primal,MeanLinearSolverIterations_adjoint,MaxLinearIterations_adjoint,GMRES_iter_of_adjoint_large,Mean_line_searches,refinementstrategy,Exact_Error,strIeff,Ieff,Ieff_primal,Ieff_adjoint,Estimated_Error,Estimated_Error_primal,Estimated_Error_adjoint,Estimated_Error_remainder,saturation,FactorReduction0,FactorReduction1,FactorReduction2,FactorReduction3,Estimated Combined Error,Factor Estimated Combined Error
0,61.5883808338967,0.00570541177460541,0.0162368288703187,0.0167804473039872,0,0.0105314170957133,1.84586450755199,0.0110750355293818,1.84640812598566,1.05161873551564,1.05161873551564,1,0.00333123892625873,302.371027331377,300.188615147784,300.253355586764,1,2.18241218359299,0.00721766302431224,2.11767174461255,0.0575227759561242,0.970335375018915,0.970335375018915,0,-0.00331597982859232,303.475405190584,301.569988869478,301.083857310004,0,1.90541632110575,0.00627865154314281,2.39154788057942,0.492410211016819,1.25513141358607,1.25513141358607,1,0.003291934010273,307.314631321949,303.772796441041,304.085925554797,1,3.54183488090854,0.0115251098383208,3.22870576715263,0.301604003917585,0.91159127280502,0.91159127280502,0.6360016257749,0.466277407505136,1,8.37743469026346e-25,1.01990688536781e-13,-4.07229461285852e-05,-4.07229460265945e-05,J(uh)=,2,J(uh2)=,2.03633904781597,0.036339047815972,-3.79485098068966e-05,-0.0279700007406561,1.7696954769509,0.064309048556628,1.3639983742251,-0.0439778761674981,-0.0439138465418239,0,0,-1.0e+100,12,12,10.7142857142857,0.00331456303681193,0.106066017177982,32.0000000000002,0,112,112,1504,595,595,157,157,5476,2143,2143,595,595,5,6,1,0,0,0,0,0,0,0,0,3,0.6360016257749,Ieff/Ieffp/Ieffa=,0.0439194831578961,0.0450102278905958,0.0428287384251963,0.0279328626916153,0.0286265781149177,0.0272391472683128,3.79485098068966e-05,0,,,,,,
0,60.4448166229185,0.00570541177460541,0.016544015779524,0.0167970783722176,0,0.0108386040049186,1.89970582897467,0.0110916665976122,1.89995889156737,1.02334826446088,1.02334826446088,1,0.0033308565169864,302.371027331377,300.223079229108,300.253230300593,1,2.14794810226897,0.00710368358114871,2.117797030784,0.0230473879038168,0.985962849170743,0.985962849170743,0,-0.00331952671443087,303.475405190584,301.247763921505,301.11169909928,0,2.22764126907862,0.00734043428553839,2.36370609130381,0.143405256510732,1.0610802215392,1.0610802215392,1,0.00329179184642865,307.314631321949,303.785915590296,304.082660994853,1,3.52871573165316,0.0114824202039258,3.23197032709669,0.285262984352549,0.915905551162816,0.915905551162816,0.6437618416202,0.474667253419013,1,1.29898821998508e-24,1.42574114574104e-13,-3.98680862443001e-05,-3.9868086101726e-05,J(uh)=,2,J(uh2)=,2.01682524581789,0.0168252458178868,-1.94829046207046e-06,-0.0129287286905496,1.76841246960001,0.0297539745084364,1.3562381583798,-0.0200830926201077,-0.0200211627517555,0,0,-1.0e+100,15,15,10.1351351351351,0.00331456303681193,0.106066017177982,32.0000000000002,1,148,148,1912,757,757,199,199,7036,2761,2761,757,757,3,4,1,0,0,0,0,0,0,0,0,3,0.6437618416202,Ieff/Ieffp/Ieffa=,0.0200812489427605,0.0208195274178431,0.0193429704676778,0.0129275418014252,0.0134028173121729,0.0124522662906774,1.94829046207046e-06,0,0.971658074317883,1.01604511826315,0.855351509039808,1.00371782547902,0.0168252458178873,2.15979298069686
0,60.066295886781,0.00570541177460541,0.0166482714679943,0.0167933887381479,0,0.0109428596933889,1.91797895150972,0.0110879769635425,1.91812406877987,1.01326136624426,1.01326136624426,1,0.00333072195528755,302.371027331377,300.23520828945,300.253101812261,1,2.13581904192722,0.00706357041141549,2.11792551911651,0.0108299523992938,0.991622172824827,0.991622172824827,0,-0.0033202517286412,303.475405190584,301.181983092965,301.112126293906,0,2.29342209761916,0.00755719263700753,2.36327889667757,0.0774139916954213,1.03045963459188,1.03045963459188,0,-0.00328848090261457,307.314631321949,304.091776602665,304.066145516299,0,3.22285471928427,0.0104871502714361,3.24848580565015,0.036118236637313,1.00795291398415,1.00795291398415,0.66839626369555,1,1,1.66556575180517e-24,-2.06493020057398e-14,-3.74258924172033e-05,-3.74258924378526e-05,J(uh)=,0,J(uh2)=,0.00909248473246926,0.00909248473246926,-2.75914337618844e-06,-0.00803922338482929,1.88416132898428,0.0171317081172985,-0.66839626369555,-0.0120276306458994,-0.011971637076709,0,0,-1.0e+100,20,20,10.3626943005181,0.00331456303681193,0.106066017177982,32.0000000000002,2,193,193,2450,972,972,253,253,9080,3568,3568,972,972,3,4,1,0,0,0,0,0,0,0,0,3,0.66839626369555,Ieff/Ieffp/Ieffa=,0.0120245729309471,0.012642115631071,0.0114070302308231,0.00803717961957967,0.00844994285301497,0.00762441638614437,2.75914337618844e-06,0,0.990472719984407,1.0056788801409,0.97131760934508,1.09490375428304,0.00909248473246886,1.85045631782092
0,82.2050773671279,0.00570541177460541,0.0121646987269898,0.0122210074533931,0,0.00645928695238441,1.13213335120429,0.00651559567878767,1.13218965993069,1.00871748334117,1.00871748334117,1,0.00334324422866867,302.371027331377,299.110663655648,299.117326095802,1,3.26036367572891,0.0107826589885405,3.25370123557457,0.00412021883419696,0.997956534663927,0.997956534663927,0,-0.00333457043444653,303.475405190584,299.8887022058,299.827383432777,0,3.58670298478376,0.0118187600162566,3.64802175780704,0.0731375330395447,1.01709613906795,1.01709613906795,1,0.00330862177748452,307.314631321949,302.240651018225,302.305897255923,1,5.07398030372423,0.0165107020186377,5.00873406602693,0.0487355356786571,0.987141014786872,0.987141014786872,0.51525822361377,0.347035580064216,1,2.69167015713942e-24,-4.67071165592631e-14,-6.62361118499268e-06,-6.6236112316998e-06,J(uh)=,2,J(uh2)=,2.00507148426556,0.00507148426556414,-7.41719563572086e-09,-0.00387277383165594,1.76363715805103,0.00894425809722008,1.48474177638623,-0.00751618053661364,-0.00750332560111112,0,0,-1.0e+100,27,27,10.188679245283,0.00165728151840596,0.106066017177982,64.0000000000004,3,265,265,3300,1311,1311,339,339,12312,4845,4845,1311,1311,4,5,1,0,0,0,0,0,0,0,0,3,0.51525822361377,Ieff/Ieffp/Ieffa=,0.00751787711646389,0.00805503693548241,0.00698071729744537,0.0038736480083758,0.00415042402251997,0.00359687199423162,7.41719563572086e-09,0,1.6941281249859,0.655086135889341,0.63942347814937,0.635172887233863,0.00507148426556392,1.79286462430892
0,82.0770666655799,0.00570541177460541,0.0121836712814612,0.0122212991674833,0,0.00647825950685577,1.13545871232122,0.00651588739287784,1.13549634020724,1.00580833262117,1.00580833262117,1,0.00334320104296938,302.371027331377,299.114527408682,299.117308379202,1,3.25649992269507,0.0107698808031835,3.25371895217461,0.00798891028272172,0.999146024693236,0.999146024693236,0,-0.00333490620509346,303.475405190584,299.858508306075,299.829715045743,0,3.61689688450872,0.0119182537452658,3.64569014484073,0.0407115140772744,1.00796076339785,1.00796076339785,1,0.0033084365953867,307.314631321949,302.257568240662,302.305746202678,1,5.05706308128708,0.0164556534764829,5.00888511927195,0.0317223085386486,0.990473134062059,0.990473134062059,0.516160442783166,0.347854618292629,1,2.9940449874447e-24,-1.75270077273572e-14,-3.83881073369994e-06,-3.83881075122695e-06,J(uh)=,2,J(uh2)=,2.00335310040823,0.00335310040823122,5.37276978793831e-08,-0.0028831601633287,1.85984903889281,0.00623626057155993,1.48383955721683,-0.00558578287747613,-0.00557834563426057,0,0,-1.0e+100,35,35,10.0286532951289,0.00165728151840596,0.106066017177982,64.0000000000004,4,349,349,4182,1663,1663,428,428,15780,6227,6227,1663,1663,3,4,1,0,0,0,0,0,0,0,0,3,0.516160442783166,Ieff/Ieffp/Ieffa=,0.00558758723149795,0.00601795535328707,0.00515721910970883,0.00288409149949954,0.00310623049980197,0.00266195249919711,5.37276978793831e-08,0,0.997071350036027,1.00118647416722,0.991651987687488,1.00334526624747,0.00335310040823115,1.51247611109841
0,103.310567044063,0.00570541177460541,0.00967955194335046,0.00970083145006805,0,0.00397414016874505,0.696556239189223,0.00399541967546264,0.696577518695941,1.00535449325239,1.00535449325239,1,0.00335118682349894,302.371027331377,298.401746207605,298.405022334511,1,3.96928112377248,0.0131271873459702,3.96600499686639,0.00985106043988321,0.999174629661158,0.999174629661158,0,-0.00334377261611358,303.475405190584,299.063397786386,299.033033998896,0,4.41200740419742,0.0145382700829633,4.4423711916877,0.0449020575732366,1.00688207990344,1.00688207990344,1,0.0033205471907042,307.314631321949,301.15518394061,301.215904162429,1,6.15944738133953,0.0200428054949547,6.09872715952059,0.0406774163239853,0.990141936758337,0.990141936758337,0.391568885586739,0.243447718760141,1,4.48491473737005e-24,-1.53119313651041e-14,-1.20757819761785e-06,-1.20757821292978e-06,J(uh)=,2,J(uh2)=,2.00251253078184,0.00251253078184366,-9.88814677236373e-09,-0.00159992683147192,1.6367789971106,0.00411245761331558,1.60843111441326,-0.00408593964015945,-0.00408285569182397,0,0,-1.0e+100,47,47,10.2173913043478,0.000828640759202963,0.0530330085889911,64.0000000000018,5,460,460,5410,2153,2153,552,552,20536,8115,8115,2153,2153,3,4,1,0,0,0,0,0,0,0,0,3,0.391568885586739,Ieff/Ieffp/Ieffa=,0.0040877067853544,0.00426263485734518,0.00391277871336363,0.00160061879054658,0.00166911518075384,0.00153212240033931,9.88814677236373e-09,0,1.63010342659893,0.82042561893425,0.819784862796861,0.821025453778175,0.00251253078184331,1.33455097643467
0,95.6571004135918,0.00570541177460541,0.0104540070279813,0.0106421173083072,0,0.00474859525337588,0.832296675677593,0.00493670553370183,0.832484785957919,1.03961387953463,1.03961387953463,0,0.0032870560243996,302.371027331377,304.223594784228,304.237360148702,0,1.85256745285136,0.00612680212519528,1.86633281732492,0.0198921665987518,1.00743042551696,1.00743042551696,1,-0.00327156430364206,303.475405190584,305.664173828634,305.57633378399,1,2.18876863804979,0.00721234274874841,2.1009285934058,0.0806277018952484,0.95986782562717,0.95986782562717,0,0.00322380141086874,307.314631321949,310.192804255434,310.195551473568,0,2.87817293348439,0.00936555777088646,2.88092015161897,0.0121127759054594,1.00095450071905,1.00095450071905,0.462444306600699,0.300765890033099,1,6.21068523719438e-24,1.14937188339993e-12,-4.27323740496647e-05,-4.27323729002928e-05,J(uh)=,2,J(uh2)=,2.01833556233838,0.0183355623383754,-1.8644201923999e-07,-0.0174772687805926,1.9531896790541,0.035812831118968,1.5375556933993,-0.0377932402478109,-0.0377008348007325,0,0,-1.0e+100,61,61,10.0993377483444,0.000828640759202963,0.0530330085889911,64.0000000000018,6,604,604,7124,2838,2838,724,724,27056,10690,10690,2838,2838,5,6,1,0,0,0,0,0,0,0,0,3,0.462444306600699,Ieff/Ieffp/Ieffa=,0.0377953520115612,0.0389033320337646,0.0366873719893578,0.0174782453537158,0.017990624406811,0.0169658663006205,1.8644201923999e-07,0,0.836908592266261,2.14258385985525,2.01574863943982,2.14005465400675,0.0183355623383753,0.137030473103337
0,143.615058334391,0.00570541177460541,0.00696305813330252,0.00699831419550532,0,0.00125764635869711,0.220430427878116,0.00129290242089991,0.220465683940319,1.02803336721726,1.02803336721726,0,0.00329929073949374,302.371027331377,303.095446554505,303.101587589232,0,0.724419223128109,0.00239579575305738,0.730560257854961,0.00853683047990939,1.00847718355724,1.00847718355724,1,-0.00328587523912942,303.475405190584,304.332918088803,304.291601292673,1,0.857512898219682,0.00282564215601314,0.816196102089236,0.0384911539744321,0.951817872108717,0.951817872108717,0,0.00324243055018807,307.314631321949,308.410614975854,308.434429657978,0,1.09598365390491,0.00356632435361248,1.11979833602879,0.0273810064774967,1.02172904863958,1.02172904863958,0.183742995285133,0.101165746261762,1,7.90720164482421e-24,-1.27661080957673e-14,-3.81912509531861e-06,-3.81912510808472e-06,J(uh)=,2,J(uh2)=,2.00529654177913,0.00529654177912819,-2.14275448632145e-08,-0.00463312545293034,1.8747453803136,0.00992966723205854,1.81625700471487,-0.0252152494071442,-0.0251944642604661,0,0,-1.0e+100,80,80,10.0882723833544,0.000828640759202963,0.0530330085889911,64.0000000000018,7,793,793,9256,3690,3690,938,938,35284,13952,13952,3690,3690,4,5,1,0,0,0,0,0,0,0,0,3,0.183742995285133,Ieff/Ieffp/Ieffa=,0.0252186193348923,0.0260734077274351,0.0243638309423495,0.00463374465354867,0.00479080603312945,0.00447668327396789,2.14275448632145e-08,0,3.77577943158464,2.55731404372706,2.55246147619935,2.62610936142129,0.00529654177912824,3.46179886858047
0,175.053891665901,0.00570541177460541,0.00571252652816512,0.00572549346252272,0,7.11475355970933e-06,0.00124701841703641,2.00816879173116e-05,0.00125998535139401,2.82254160299152,2.82254160299152,0,0.00330701820076246,302.371027331377,302.387207838603,302.389373693369,0,0.0161805072260677,5.351209528529e-05,0.0183463619915187,0.00221936686073635,1.13385580162541,1.13385580162541,1,-0.00329457942128438,303.475405190584,303.528879449551,303.495942723266,1,0.0534742589674124,0.000176206236330191,0.0205375326820558,0.0327605200490264,0.384063904365118,0.384063904365118,0,0.00325396650845986,307.314631321949,307.317238023237,307.343222725132,0,0.00260670128750462,8.48219063404691e-06,0.0285914031821335,0.0259931840852629,10.9684233169286,10.9684233169286,0.00113128145628982,0.000565960858657104,1,1.02508777424643e-23,1.76286998838e-13,-6.91174658857836e-07,-6.91174482570837e-07,J(uh)=,2,J(uh2)=,2.00247014085373,0.00247014085372532,-4.56889136905282e-09,-0.00184909849763646,1.74858018515331,0.00431923935136178,1.99886871854371,-1.63451675739546,-1.63390579141637,0,0,-1.0e+100,105,105,10.0767754318618,0.000828640759202963,0.0530330085889911,64.0000000000018,8,1042,1042,12018,4793,4793,1216,1216,45984,18199,18199,4793,4793,3,4,1,0,0,0,0,0,0,0,0,3,0.00113128145628982,Ieff/Ieffp/Ieffa=,1.63479731474842,1.72128671123687,1.54830791825997,0.00184941588696729,0.00194725973738037,0.0017515720365542,4.56889136905282e-09,0,176.765976241135,44.7711071727733,16.0359940423346,420.448502925354,0.00247014085372575,2.14422662219419
1,175.550979248234,0.00570541177460541,0.00569635102169364,0.00570601881030813,1,9.06075291176155e-06,0.00158809797955174,6.07035702719118e-07,0.00157843019093726,-0.0669961656200931,0.0669961656200931,1,0.00330723085728715,302.371027331377,302.367764196624,302.371254655562,1,0.00326313475255802,1.0791823480435e-05,0.000227324185175348,0.00347966711425293,-0.0696643572555947,0.0696643572555947,1,-0.00329487570139724,303.475405190584,303.501585682257,303.475382618058,1,0.0261804916730739,8.62689075466674e-05,2.25725260065701e-05,0.0261167952915338,-0.000862188773551014,0.000862188773551014,1,0.00325406572523848,307.314631321949,307.307867890933,307.314866031357,1,0.00676343101673638,2.20081646866037e-05,0.000234709407891387,0.00697613225994116,-0.0347027133581446,0.0347027133581446,0.00170968610125222,0.000854112918133592,1,1.29354465085827e-23,2.88863142761579e-13,-6.28137491498568e-07,-6.28137202635426e-07,J(uh)=,2,J(uh2)=,2.00181784176037,0.00181784176036981,1.51697122448739e-09,-0.00125608094101958,1.69097375162294,0.00307392270138939,2.00170968610125,-0.73468512149663,-0.734317722357001,0,0,-1.0e+100,137,137,10.0513573000734,0.000414320379601479,0.0530330085889911,128.000000000004,9,1363,1363,15696,6261,6261,1587,1587,60096,23787,23787,6261,6261,3,4,1,0,0,0,0,0,0,0,0,3,0.00170968610125222,Ieff/Ieffp/Ieffa=,0.734874017459771,0.758295210547768,0.711452824371774,0.00125640389382235,0.00129644678211964,0.00121636100552506,1.51697122448739e-09,0,0.785227632736109,4.95857770304568,2.04252309831177,0.385411085151048,0.00181784176036987,1.35883161426722
1,175.463424599153,0.00570541177460541,0.00569919344891679,0.00570594408822353,1,6.21832568861898e-06,0.00108989954349948,5.32313618120325e-07,0.00108314890419274,-0.0856040105931708,0.0856040105931708,1,0.00330722105594477,302.371027331377,302.368660299404,302.371256003663,1,0.00236703197333554,7.82823670054024e-06,0.000228672285970788,0.00258787602260579,-0.0966071808690233,0.0966071808690233,1,-0.00329497912817511,303.475405190584,303.492059008532,303.47566858742,1,0.0166538179478266,5.48769938617198e-05,0.000263396835748608,0.0163355441182163,0.0158160030675118,0.0158160030675118,1,0.00325404034405356,307.314631321949,307.31026486116,307.314917707139,1,0.00436646078924241,1.42084376863528e-05,0.000286385189667726,0.00463863754122378,-0.0655874868665463,0.0655874868665463,0.0011679996406917,0.000583658963615954,1,1.63408687423823e-23,3.7703874093524e-14,-5.78853753046226e-07,-5.78853715342352e-07,J(uh)=,2,J(uh2)=,2.00126222150277,0.00126222150277178,-2.44629146663563e-09,-0.142810541919694,114.142219179509,0.144072763422465,2.00116799964069,-122.269337202125,-122.268841608038,0,0,-1.0e+100,179,179,10.0561797752809,0.000414320379601479,0.0265165042944956,64.0000000000023,10,1780,1780,20292,8098,8098,2048,2048,77952,30878,30878,8098,8098,3,4,1,0,0,0,0,0,0,0,0,3,0.0011679996406917,Ieff/Ieffp/Ieffa=,0.781532301706538,0.802590367415695,0.760474235997381,0.000912829447582192,0.000937425260764149,0.000888233634400234,2.44629146663563e-09,0,1.45710491303871,1.37857654198043,1.57204142347975,1.54895036121688,0.00126222150277186,1.44019235639534
1,175.419595679999,0.00570541177460541,0.00570061740322447,0.00570538874217623,1,4.79437138093536e-06,0.000840319957671582,2.30324291809053e-08,0.000835548618719827,0.00480405612141206,0.00480405612141206,1,0.00330721837470846,302.371027331377,302.368905436477,302.371027181465,1,0.00212189490036963,7.01752055776224e-06,1.49911898006394e-07,0.00211472746791386,7.06500109785268e-05,7.06500109785268e-05,1,-0.00329503066297127,303.475405190584,303.487312345147,303.475414328677,1,0.0119071545636871,3.92359787977195e-05,9.13809276426036e-06,0.0118587804921251,0.000767445548420826,0.000767445548420826,1,0.00325405101032743,307.314631321949,307.309257545836,307.314644344347,1,0.00537377611340162,1.7486235817298e-05,1.30223972973909e-05,0.00536931227488171,-0.00242332338053951,0.00242332338053951,0.000904765239974292,0.000452178062490536,1,2.01589695039904e-23,2.43536605473513e-13,-2.79115308042088e-07,-2.79115064505482e-07,J(uh)=,2,J(uh2)=,2.00090073667002,0.000900736670017555,-2.4342950897363e-09,-0.000704977619424401,1.78266783499628,0.00160571428944196,2.00090476523997,-0.779182917597975,-0.778874423137563,0,0,-1.0e+100,232,232,10.0129477772982,0.000207160189800744,0.0265165042944956,128.000000000002,11,2317,2317,26128,10432,10432,2632,2632,100732,39934,39934,10432,10432,3,4,1,0,0,0,0,0,0,0,0,3,0.000904765239974292,Ieff/Ieffp/Ieffa=,0.779535845404124,0.798961378318363,0.760110312489886,0.000705296936235625,0.000722872483184405,0.000687721389286846,2.4342950897363e-09,0,1.29700542459976,1.11552743395689,1.39863960434471,0.812549815455268,0.000900736670017712,1.40132132374164
1,175.381624698957,0.00570541177460541,0.00570185161482284,0.00570541338186722,1,3.56015978256533e-06,0.000623996991489988,1.60726181582665e-09,0.000620435224445607,-0.000451457775490211,0.000451457775490211,1,0.0033072111527286,302.371027331377,302.369565721546,302.371025250985,1,0.00146160983115351,4.83382896851321e-06,2.08039239169011e-06,0.00145469560979331,0.00142335686812414,0.00142335686812414,1,-0.00329505951854553,303.475405190584,303.484654638776,303.475416752744,1,0.00924944819183793,3.04784112110477e-05,1.15621603526961e-05,0.00920740762027418,0.00125003785230118,0.00125003785230118,1,0.0032540334764632,307.314631321949,307.310913435008,307.314642960649,1,0.00371788694172892,1.20979822071471e-05,1.16386992772277e-05,0.003717427658799,-0.0031304607858289,0.0031304607858289,0.000671796070064623,0.000335785245428179,1,2.69507832706265e-23,-2.61735518802366e-13,-2.92528075876311e-07,-2.9252833761183e-07,J(uh)=,2,J(uh2)=,2.00067207084867,0.000672070848666717,-2.75036536604606e-10,-0.000517439051929652,1.76991741712376,0.00118950990059637,2.00067179607006,-0.770232329402995,-0.769796887234386,0,0,-1.0e+100,303,303,10.0264725347452,0.00020716018980073,0.0265165042944956,128.000000000011,12,3022,3022,33852,13519,13519,3407,3407,130788,51875,51875,13519,13519,2,3,1,0,0,0,0,0,0,0,0,3,0.000671796070064623,Ieff/Ieffp/Ieffa=,0.770711240129446,0.780555140563467,0.760867339695426,0.000517760782273594,0.000524373875899277,0.000511147688647911,2.75036536604606e-10,0,1.34667309158824,1.45175193484777,1.28733674882296,1.44538448791632,0.000672070848666822,1.34024064844427
1,175.356550867735,0.00570541177460541,0.00570266690951434,0.00570547401819653,1,2.74486509106893e-06,0.000481098507786279,6.22435911198232e-08,0.000478291399104091,-0.0226763753607955,0.0226763753607955,1,0.003307208933119,302.371027331377,302.369768654715,302.371026402108,1,0.00125867666173463,4.16268937154222e-06,9.29268821892038e-07,0.00125358470354119,0.000738290341072488,0.000738290341072488,1,-0.00329505934743757,303.475405190584,303.484670398321,303.475409141027,1,0.00926520773748507,3.05303414346427e-05,3.950442931e-06,0.00923072695311943,0.000426373918743056,0.000426373918743056,1,0.00325404383819902,307.314631321949,307.309934875819,307.314627239215,1,0.0046964461308221,1.52822080439834e-05,4.08273433549766e-06,0.00467708118844262,0.000869324212770858,0.000869324212770858,0.00053130463262141,0.000265581763899955,1,nan,nan,-1.67156969747286e-07,nan,J(uh)=,2,J(uh2)=,2.00054219007845,0.000542190078447469,-1.03375216558253e-10,-0.000376395397188101,1.69421299309993,0.000918585475635569,2.00053130463262,-0.708436128875819,nan,0,0,-1.0e+100,395,395,10.0177529799645,0.00020716018980073,0.0265165042944956,128.000000000011,13,3943,3943,43922,17545,17545,4416,4416,170012,67461,67461,17545,17545,2,3,1,0,0,0,0,0,0,0,0,3,0.00053130463262141,Ieff/Ieffp/Ieffa=,0.709042667303,0.719394075454173,0.698691259151828,0.000376717653864325,0.000382217404969198,0.000371217902759452,1.03375216558253e-10,0,1.29702541452735,1.16122740302439,0.998299061813435,0.791638366152859,0.000542190078447313,1.23954840817348
1,175.337320773587,0.00570541177460541,0.00570329234864549,0.00570542839958405,1,2.11942595991759e-06,0.000371476423375975,1.66249786437422e-08,0.000369340372437414,-0.00784409503240616,0.00784409503240616,1,0.00330720570689377,302.371027331377,302.370063620636,302.371026741884,1,0.000963710740791157,3.18717950359377e-06,5.89493481584213e-07,0.000959934067805979,0.000611691305941313,0.000611691305941313,1,-0.00329508191404744,303.475405190584,303.482591961325,303.47540821739,1,0.00718677074138441,2.36815590933014e-05,3.02680621189211e-06,0.00716006237607921,0.000421163596392814,0.000421163596392814,1,0.00325400106025691,307.314631321949,307.313974851946,307.314624979806,1,0.000656470003207232,2.13614952331866e-06,6.34214347883244e-06,0.000647991710205081,0.00966097985871012,0.00966097985871012,0.000400618811428721,0.00020026928989192,1,2.24529123263232e-16,-1.09526491486836e-06,nan,nan,J(uh)=,2,J(uh2)=,2.00040350123015,0.000403501230149761,2.30952603978679e-11,-0.000296425324012884,1.73463301190647,0.000699926554162645,2.00040061881143,-0.739918634763423,nan,0,0,-1.0e+100,513,513,10.0039001560062,0.00020716018980073,0.0265165042944956,128.000000000011,14,5128,5128,56564,22599,22599,5683,5683,219596,87199,87199,22599,22599,2,3,1,0,0,0,0,0,0,0,0,3,0.000400618811428721,Ieff/Ieffp/Ieffa=,0.740724235801679,0.75156062453891,0.729887847064448,0.000296748062943317,0.000301089324119406,0.000292406801767228,2.30952603978679e-11,0,1.29509836294336,1.30607308651693,1.28920318608915,7.15409098340711,0.000403501230149577,1.34371356995944
1,175.323416427049,0.00570541177460541,0.00570374465875237,0.00570541461605613,1,1.66711585303757e-06,0.000292199041698943,2.84145072228237e-09,0.000290529084395184,-0.00170441107443439,0.00170441107443439,1,0.0033072038049148,302.371027331377,302.370237514214,302.371027276231,1,0.000789817162740292,2.61207950282455e-06,5.51456196262734e-08,0.000787149937617841,6.98207410876515e-05,6.98207410876515e-05,1,-0.00329508916761764,303.475405190584,303.481923896768,303.475407287916,1,0.00651870618395378,2.14801795218298e-05,2.09733258316191e-06,0.00649512867184879,0.000321740622138276,0.000321740622138276,1,0.00325400185936136,307.314631321949,307.31389938304,307.314628579951,1,0.000731938909950713,2.38172490129153e-06,2.74199811656217e-06,0.00072681518693286,0.0037462117115031,0.0037462117115031,0.000318757981967899,0.000159353593369029,1,5.76870435615787e-23,-1.18522256388287e-13,-8.4771170413058e-08,-8.47712889353144e-08,J(uh)=,2,J(uh2)=,2.00031924013907,0.000319240139073251,2.39695204756596e-11,-0.000216377217589771,1.67778825751019,0.000535617356663022,2.00031875798197,-0.678813488069959,-0.678547545587792,0,0,-1.0e+100,669,669,10.002990430622,0.000103580094900362,0.0265165042944956,256.000000000027,15,6688,6688,73466,29357,29357,7376,7376,285608,113447,113447,29357,29357,2,3,1,0,0,0,0,0,0,0,0,3,0.000318757981967899,Ieff/Ieffp/Ieffa=,0.679826483139467,0.690703494740111,0.668949471538822,0.00021670011785387,0.000220167252121533,0.000213232983586207,2.39695204756596e-11,0,1.27131294208251,1.22016940914216,1.1024842259458,0.896891795589111,0.000319240139073181,1.26394265871774
1,175.310226187333,0.00570541177460541,0.00570417380519161,0.00570539156278441,1,1.23796941379518e-06,0.000216981606709851,2.02118209972554e-08,0.000215763849117053,0.0163265915716714,0.0163265915716714,1,0.00330720173339113,302.371027331377,302.370426909103,302.371027325784,1,0.000600422274146695,1.98571364275809e-06,5.59327872906579e-09,0.000598430967225208,9.31557500429979e-06,9.31557500429979e-06,1,-0.00329510708215234,303.475405190584,303.480273954195,303.47540618136,1,0.00486876361128452,1.60433548419745e-05,9.90776072740118e-07,0.00485172948036981,0.000203496442185806,0.000203496442185806,1,0.00325400465797946,307.314631321949,307.313635076644,307.314632602912,1,0.000996245305032062,3.2417763539165e-06,1.28096297657976e-06,0.000994284491654725,-0.0012857907285581,0.0012857907285581,0.000238299299851086,0.000119135454977789,1,7.18491360639395e-16,-2.35947854934908e-06,-7.49567411925092e-08,-2.43443529054159e-06,J(uh)=,2,J(uh2)=,2.00023475684599,0.000234756845988837,1.54492000190248e-11,-0.000653474391943596,3.78362230158208,0.000888231237932433,2.00023829929985,-2.74224218179388,-2.732026309183,0,0,-1.0e+100,871,871,10.0068933823529,0.000103580094900357,0.0265165042944956,256.000000000039,16,8704,8704,94898,37925,37925,9524,9524,369752,146951,146951,37925,37925,2,3,1,0,0,0,0,0,0,0,0,3,0.000238299299851086,Ieff/Ieffp/Ieffa=,0.67317648334336,0.678326524265552,0.668026442421168,0.000160417484656939,0.000161644735802902,0.000159190233510976,1.54492000190248e-11,0,1.34665350731628,1.31543614677314,1.33888327805546,0.734697474862537,0.000234756845988642,1.35987573750512
1,175.30207850041,0.00570541177460541,0.00570443892368144,0.00570536163326655,1,9.72850923962494e-07,0.00017051370915814,5.01413388517835e-08,0.000169590999573029,0.0515406190370402,0.0515406190370402,1,0.00330719969277014,302.371027331377,302.370613478858,302.37102734631,1,0.00041385251876136,1.36869104958197e-06,1.49331640386663e-08,0.000412498760875816,-3.60832986672656e-05,3.60832986672656e-05,1,-0.00329512138423983,303.475405190584,303.478956733697,303.475406316017,1,0.00355154311347405,1.17029026165849e-05,1.12543273189658e-06,0.00353871477812557,0.000316885560990896,0.000316885560990896,1,0.00325401054938879,307.314631321949,307.313078683114,307.314632391632,1,0.0015526388355056,5.0522776244878e-06,1.06968258251072e-06,0.00154865624046363,-0.000688944884057592,0.000688944884057592,0.000188666550775096,9.43243774600734e-05,1,9.93966314501902e-23,-5.20643623473987e-14,-5.22032843870506e-08,-5.22033364514129e-08,J(uh)=,2,J(uh2)=,2.00017987649156,0.000179876491563924,-4.11086150568721e-12,-0.000119959157766131,1.66689736231319,0.000299835649330055,2.00018866655078,-0.635826315122127,-0.635549618822561,0,0,-1.0e+100,1132,1132,10.0026508792083,5.17900474501787e-05,0.0132582521472478,256.000000000039,17,11317,11317,122452,48943,48943,12283,12283,478216,190165,190165,48943,48943,2,3,1,0,0,0,0,0,0,0,0,3,0.000188666550775096,Ieff/Ieffp/Ieffa=,0.637539237226536,0.640516671458872,0.634561802994201,0.000120282328871316,0.000120844071118091,0.000119720586624542,4.11086150568721e-12,0,1.27251707666869,1.4508121780767,1.37088681052839,0.641646519621959,0.000179876491563345,1.30510020485902
1,175.292698713343,0.00570541177460541,0.00570474416413263,0.00570542404185417,1,6.67610472779301e-07,0.000117013547690074,1.22672487680095e-08,0.000116333669968527,-0.0183748596946663,0.0183748596946663,1,0.00330719885130489,302.371027331377,302.370690412353,302.371027360677,1,0.000336919024107374,1.1142569679407e-06,2.93000539386412e-08,0.000335834067193372,-8.69646765013289e-05,8.69646765013289e-05,1,-0.00329513226493336,303.475405190584,303.477954630821,303.475404748626,1,0.00254944023703274,8.4008133556381e-06,4.41958150076971e-07,0.00254148138182718,-0.000173354975597059,0.000173354975597059,1,0.00325400418128403,307.314631321949,307.313680096563,307.31463124618,1,0.000951225386302212,3.09528180357182e-06,7.57693783270952e-08,0.000948054335120313,7.96544955782147e-05,7.96544955782147e-05,0.000129637533839322,6.48145657194326e-05,1,1.30040942386205e-22,2.56800817868385e-13,-2.9246403958729e-08,-2.92461471579111e-08,J(uh)=,2,J(uh2)=,2.00013178919964,0.00013178919963952,-1.80188944201809e-12,0.95610656750112,-7253.81731519983,-0.95597477830148,2.00012963753384,7375.22952794025,7375.22975353963,0,0,-1.0e+100,1473,1473,10.0013579576317,2.58950237250697e-05,0.0132582521472478,512.000000000467,18,14728,14728,158350,63301,63301,15874,15874,619648,246523,246523,63301,63301,2,3,1,0,0,0,0,0,0,0,0,3,0.000129637533839322,Ieff/Ieffp/Ieffa=,0.670475770571998,0.673158800649947,0.667792740494049,8.69188253959728e-05,8.72666467984948e-05,8.65710039934507e-05,1.80188944201809e-12,0,1.4572133955785,1.22834416921933,1.39306780440857,1.63225126017854,0.000131789199639345,1.36488036998173

